Carbon enrichment of the evolved stars in the Sagittarius dwarf spheroidal

We present spectra of 1142 colour-selected stars in the direction of the Sagittarius Dwarf Spheroidal (Sgr dSph) galaxy, of which 1058 were taken with VLT/FLAMES multi-object spectrograph and 84 were taken with the SAAO Radcliffe 1.9-m telescope grating spectrograph. Spectroscopic membership is confirmed (at >99% confidence) for 592 stars on the basis of their radial velocity, and spectral types are given. Very slow rotation is marginally detected around the galaxy's major axis. We identify five S stars and 23 carbon stars, of which all but four carbon stars are newly-determined and all but one (PQ Sgr) are likely Sgr dSph members. We examine the onset of carbon-richness in this metal-poor galaxy in the context of stellar models. We compare the stellar death rate (one star per 1000-1700 years) to known planetary nebula dynamical ages and find that the bulk population produce the observed (carbon-rich) planetary nebulae. We compute average lifetimes of S and carbon stars as 60-250 and 130-500 kyr, compared to a total thermal-pulsing asymptotic giant branch lifetime of 530-1330 kyr. We conclude by discussing the return of carbon-rich material to the ISM.

==> table2.tsv <==
0001	18 55 12.44	-30 23 39.0	K	 9.92	0.35	 30.81	 12.19	 0.00	1.04	0.91
0002	18 55 18.97	-30 21 01.7	K	 9.26	0.75	-13.65	  1.24	 0.00	1.03	0.95
0003	18 54 12.34	-30 24 10.0	K	12.28	0.78	 -7.68	  1.68	 0.00	1.01	0.96
0004	18 54 08.78	-30 25 41.0	K	11.87	0.60	 -2.47	  1.10	 0.00	1.01	0.96
0005	18 55 24.90	-30 17 22.3	K	10.24	0.67	  5.20	  0.78	 0.00	1.02	0.95
0006	18 54 16.02	-30 21 21.6	M	10.54	0.94	 41.83	 89.03	15.42	1.01	0.93
0007	18 54 36.15	-30 42 12.1	K	12.09	0.72	-26.93	  0.89	 0.00	1.00	0.97
0008	18 53 54.27	-30 30 50.4	K	12.02	0.78	 -1.79	  1.36	 0.00	0.99	0.97
0009	18 55 56.09	-30 39 02.0	K	12.14	0.79	 33.27	  0.87	 0.00	1.00	0.98
0010	18 53 50.14	-30 28 12.8	M	 9.32	1.06	160.82	  1.87	100.00	1.02	0.71
0011	18 54 41.21	-30 43 50.3	K	12.25	0.77	 33.45	  0.99	 0.00	1.00	0.98
0012	18 54 25.27	-30 14 36.5	K	12.14	0.70	 39.78	  1.10	 0.00	1.02	0.94
0013	18 53 46.24	-30 28 30.7	K	12.29	0.66	-53.36	  1.83	 0.00	1.02	0.96
0014	18 53 44.73	-30 28 50.4	K	12.24	0.79	 28.96	  1.41	 0.00	1.01	0.96
0015	18 54 34.18	-30 44 31.7	K	10.72	0.43	-38.24	  1.00	 0.00	1.03	0.93
0016	18 53 44.67	-30 26 40.0	K	11.31	0.65	 41.27	  1.13	 0.00	1.02	0.95
0017	18 56 08.90	-30 38 42.7	K	12.07	0.44	 49.88	  1.76	 0.00	1.02	0.97
0018	18 56 23.61	-30 32 44.9	K	10.08	0.38	 -7.29	  1.35	 0.00	1.03	0.96
0019	18 56 25.11	-30 26 30.3	K	11.02	0.84	 16.51	  0.74	 0.00	1.00	0.99
0020	18 53 40.40	-30 28 00.9	K	10.46	0.68	 23.10	  1.49	 0.00	1.01	0.96
0021	18 53 50.39	-30 37 53.1	K	12.02	0.48	 46.86	  1.11	 0.00	1.00	0.97
0022	18 55 51.26	-30 13 13.0	K	11.97	0.76	-37.97	  0.72	 0.00	1.01	0.95
0023	18 53 36.30	-30 30 03.2	K	 9.28	0.51	 -1.56	  1.27	 0.00	1.02	0.95
0024	18 54 43.66	-30 10 21.2	K	11.02	0.36	 -4.13	  1.01	 0.00	1.03	0.92
0025	18 56 30.61	-30 31 03.6	K	11.03	0.78	-100.17	  0.83	 0.00	1.03	0.97
0026	18 56 26.49	-30 35 49.5	K	11.87	0.82	-10.07	  1.38	 0.00	1.03	0.97
0027	18 56 33.80	-30 28 48.4	K	11.30	0.81	-20.25	  1.45	 0.00	0.98	0.99
0028	18 54 28.02	-30 46 43.2	K	11.08	0.63	 13.72	  1.11	 0.00	1.02	0.97
0029	18 55 59.24	-30 13 14.6	-	11.88	0.61	 19.35	  1.22	 0.00	1.03	0.95
0030	18 56 33.84	-30 25 33.2	K	 6.76	0.99	 37.07	  0.59	 0.00	1.00	0.97
0031	18 55 39.59	-30 10 26.9	K	10.63	0.99	 -5.05	  0.43	 0.00	1.00	0.93
0032	18 53 50.87	-30 41 07.4	K	11.33	0.86	-10.38	  0.47	 0.00	1.02	0.96
0033	18 55 28.44	-30 09 30.2	K	11.15	0.93	-66.37	  0.39	 0.00	1.00	0.95
0034	18 53 35.15	-30 34 59.7	K	11.61	0.31	 19.51	  1.41	 0.00	1.02	0.95
0035	18 54 23.32	-30 47 27.3	K	12.03	0.85	-43.40	  0.98	 0.00	1.00	0.97
0036	18 54 47.41	-30 08 15.0	K	11.40	0.39	 -9.98	  0.88	 0.00	1.02	0.93
0037	18 54 55.85	-30 07 59.5	K	10.94	0.33	 57.44	  0.86	 0.00	1.03	0.92
0038	18 53 35.72	-30 37 45.6	K	11.16	0.91	 84.61	  0.58	 0.00	1.01	0.94
0039	18 56 35.00	-30 21 25.3	K	11.86	0.87	-54.65	  0.60	 0.00	1.02	0.97
0040	18 54 20.84	-30 47 43.7	K	12.07	0.76	 40.76	  0.75	 0.00	1.02	0.97
0041	18 53 23.17	-30 27 52.2	K	12.00	0.76	 26.49	  1.21	 0.00	1.01	0.96
0042	18 54 50.43	-30 50 16.0	K	11.57	0.46	-41.22	  0.78	 0.00	1.00	0.98
0043	18 54 26.97	-30 08 05.1	K	11.27	0.42	 18.44	  0.99	 0.00	1.04	0.92
0044	18 56 42.39	-30 22 15.9	M	 9.20	1.01	-15.93	  2.75	 0.00	1.00	0.93
0045	18 53 58.23	-30 46 20.1	K	 9.30	0.91	 52.94	  0.49	 0.00	1.02	0.96
0046	18 55 20.79	-30 06 22.4	M	 7.19	1.26	-60.75	  1.93	 0.00	0.89	0.37
0047	18 53 26.44	-30 19 53.1	K	11.88	0.69	 51.91	  2.13	 0.00	1.02	0.96
0048	18 56 48.78	-30 28 03.0	K	10.80	0.71	-52.12	  0.98	 0.00	1.02	0.97
0049	18 54 43.96	-30 06 05.4	K	11.79	0.71	-24.31	  1.09	 0.00	1.01	0.95
0050	18 55 06.05	-30 05 42.7	K	11.30	0.24	-25.52	  4.20	 0.00	1.03	0.92
0051	18 56 50.67	-30 25 24.9	K	11.12	0.84	105.00	  1.03	55.84	1.01	0.99
0052	18 53 50.52	-30 46 21.7	K	12.29	0.94	-93.19	  0.97	 0.00	1.02	0.94
0053	18 55 35.27	-30 06 06.5	K	11.05	0.95	 46.20	  0.64	 0.00	1.00	0.94
0054	18 56 33.58	-30 42 20.5	K	12.24	0.68	 -0.54	  1.32	 0.00	1.02	0.98
0055	18 56 53.62	-30 26 59.3	M	10.03	0.93	 11.15	106.09	10.12	1.01	0.94
0056	18 53 12.61	-30 26 22.7	K	11.76	0.65	-62.56	  1.63	 0.00	1.02	0.95
0057	18 56 54.17	-30 25 59.5	M	 9.75	1.07	  9.85	  1.49	 0.00	1.02	0.82
0058	18 54 22.83	-30 51 08.9	K	12.29	0.93	  7.43	  1.42	 0.00	1.01	0.97
0059	18 54 13.09	-30 50 18.8	K	11.64	0.72	-42.51	  0.99	 0.00	1.00	0.96
0060	18 54 08.12	-30 49 45.5	K	12.05	0.28	-55.46	  2.08	 0.00	1.03	0.94
0061	18 53 23.40	-30 17 29.7	K	10.97	0.78	-45.36	  1.30	 0.00	1.01	0.97
0062	18 54 07.53	-30 49 54.1	K	12.05	0.81	 32.66	  0.60	 0.00	1.01	0.96
0063	18 55 50.49	-30 06 24.2	K	11.97	0.67	-17.14	  0.74	 0.00	1.01	0.96
0064	18 53 38.52	-30 12 08.9	K	 7.34	0.64	 -2.13	  1.56	 0.00	1.02	0.96
0065	18 53 07.28	-30 25 50.6	K	12.26	0.59	-20.67	  1.46	 0.00	1.02	0.95
0066	18 53 59.27	-30 50 06.5	K	12.18	0.72	138.60	  0.69	100.00	1.00	0.96
0067	18 57 02.62	-30 28 09.1	K	10.75	0.59	 -4.24	  0.96	 0.00	1.02	0.98
0068	18 55 12.22	-30 02 39.1	K	10.22	0.15	-24.27	  1.57	 0.00	1.05	0.93
0069	18 53 38.25	-30 47 45.7	K	11.63	0.32	 26.55	  1.37	 0.00	1.04	0.92
0070	18 53 26.16	-30 12 35.0	K	12.14	0.40	-16.51	  1.63	 0.00	1.03	0.96
0071	18 53 51.55	-30 50 14.2	K	11.29	0.67	-97.56	  1.60	 0.00	1.02	0.95
0072	18 53 09.52	-30 38 54.2	K	11.98	0.84	-132.60	  0.60	 0.00	1.01	0.94
0073	18 55 42.75	-30 03 20.8	K	12.06	0.68	-40.08	  0.85	 0.00	1.01	0.97
0074	18 53 45.34	-30 49 35.8	K	11.73	0.68	-51.06	  0.90	 0.00	1.04	0.95
0075	18 53 31.75	-30 47 18.3	K	11.79	0.73	-13.50	  1.03	 0.00	1.00	0.97
0076	18 55 18.86	-30 01 42.5	K	12.20	0.68	 16.82	  0.95	 0.00	1.02	0.95
0077	18 54 22.96	-30 54 40.5	K	10.79	0.87	-40.20	  0.49	 0.00	1.01	0.96
0078	18 53 54.90	-30 51 54.3	K	11.06	0.75	-22.63	  0.36	 0.00	1.01	0.95
0079	18 53 34.82	-30 48 33.1	K	12.00	0.72	-130.38	  0.53	 0.00	1.06	0.94
0080	18 52 54.19	-30 27 28.6	K	11.85	0.60	-104.60	  2.00	 0.00	1.02	0.95
0081	18 53 06.96	-30 40 58.2	K	11.85	0.64	-105.89	  1.25	 0.00	1.00	0.98
0082	18 52 53.69	-30 26 16.5	K	12.14	0.34	 30.09	  0.86	 0.00	1.02	0.95
0083	18 53 00.76	-30 17 53.9	K	11.23	0.74	 57.27	  1.10	 0.00	1.01	0.97
0084	18 53 24.40	-30 09 29.0	K	10.17	0.67	 33.87	  1.04	 0.00	1.00	0.97
0085	18 53 32.71	-30 50 01.7	K	12.00	0.28	 16.28	  3.46	 0.00	1.04	0.93
0086	18 53 34.33	-30 50 39.2	K	10.89	0.67	  9.84	  0.80	 0.00	1.02	0.94
0087	18 53 30.45	-30 49 57.1	K	10.05	0.70	 -1.40	  1.45	 0.00	1.02	0.95
0088	18 53 09.25	-30 12 54.0	K	11.79	0.72	 25.53	  1.66	 0.00	1.01	0.98
0089	18 57 18.60	-30 34 06.3	K	11.95	0.66	-30.31	  1.20	 0.00	1.02	0.98
0090	18 53 24.20	-30 49 37.2	K	 8.82	0.67	-10.03	  0.77	 0.00	1.01	0.96
0091	18 52 47.71	-30 22 12.5	K	10.78	0.64	 33.43	  1.06	 0.00	1.01	0.97
0092	18 53 35.16	-30 52 03.8	K	12.05	0.49	  7.17	  0.70	 0.00	1.02	0.94
0093	18 54 12.81	-30 56 46.4	M	11.46	0.88	 40.13	  3.78	 0.00	0.92	0.80
0094	18 53 36.49	-30 52 21.9	K	11.89	0.68	  6.86	  0.55	 0.00	1.03	0.93
0095	18 53 07.28	-30 46 00.3	K	11.91	0.17	 15.20	  3.51	 0.00	1.03	0.94
0096	18 52 54.48	-30 16 19.6	K	12.04	0.66	-49.10	  1.75	 0.00	1.01	0.97
0097	18 53 41.72	-30 53 40.2	K	11.19	0.68	 41.63	  1.04	 0.00	1.03	0.94
0098	18 53 02.61	-30 44 51.1	M	11.93	0.81	  4.12	  4.25	 0.00	0.97	0.94
0099	18 52 55.59	-30 14 10.6	K	 8.92	0.87	 14.95	  1.33	 0.00	1.00	0.97
0100	18 52 57.30	-30 12 26.5	K	12.29	0.49	-19.60	  1.98	 0.00	1.01	0.95
0101	18 52 35.40	-30 26 40.1	K	11.98	0.64	 35.34	  0.84	 0.00	1.02	0.96
0102	18 52 42.25	-30 18 21.0	K	12.13	0.28	-48.23	  1.02	 0.00	1.02	0.96
0103	18 52 33.11	-30 24 28.6	K	12.12	0.83	 37.98	  0.81	 0.00	1.01	0.96
0104	18 52 47.75	-30 12 55.7	K	12.24	0.74	 48.42	  0.95	 0.00	1.03	0.95
0105	18 52 27.63	-30 22 19.9	M	10.97	1.02	133.50	  1.98	100.00	1.01	0.81
0106	18 57 31.09	-30 42 41.4	M	 7.86	1.14	 25.81	  1.84	 0.00	1.02	0.62
0107	18 57 38.75	-30 40 50.1	K	 9.11	0.80	-55.60	  0.95	 0.00	1.00	0.97
0108	18 57 37.07	-30 44 10.8	K	12.11	0.36	-66.24	  1.23	 0.00	1.02	0.95
0109	18 52 37.62	-30 09 33.1	K	12.12	0.69	  8.08	  2.33	 0.00	1.02	0.94
0110	18 57 40.90	-30 43 03.4	K	 9.51	0.74	-51.44	  1.25	 0.00	1.02	0.95
0111	18 52 47.57	-30 05 39.7	K	11.67	0.52	-88.97	  2.28	 0.00	1.02	0.93
0112	18 52 53.29	-30 03 54.7	K	11.67	0.73	230.33	  1.39	 0.00	1.01	0.94
0113	18 52 34.14	-30 08 50.7	K	12.03	0.26	 21.68	  4.20	 0.00	1.04	0.91
0114	18 57 35.25	-30 50 04.1	K	10.72	0.67	 24.90	  0.92	 0.00	1.02	0.94
0115	18 57 54.54	-30 41 45.0	K	12.04	0.93	115.54	  0.87	99.59	1.06	0.92
0116	18 52 51.42	-30 01 44.0	K	11.85	0.24	-31.00	  2.93	 0.00	1.03	0.93
0117	18 57 52.34	-30 44 07.2	K	 8.58	1.05	 46.38	  0.59	 0.00	1.00	0.95
0118	18 57 47.64	-30 46 20.6	K	10.39	0.72	-23.99	  1.08	 0.00	1.01	0.95
0119	18 52 45.11	-30 01 37.6	K	 9.76	0.69	 -6.19	  1.45	 0.00	1.01	0.95
0120	18 52 54.41	-29 59 25.2	K	11.56	0.46	 25.56	  1.23	 0.00	1.01	0.94
0121	18 58 12.52	-30 33 11.1	K	12.04	0.79	 85.37	  0.62	 0.00	1.01	0.95
0122	18 52 09.16	-30 12 16.3	K	10.36	0.74	104.00	  2.22	43.00	1.04	0.95
0123	18 52 28.05	-30 05 00.2	K	11.96	0.67	 29.03	  0.96	 0.00	1.02	0.93
0124	18 58 12.79	-30 38 07.8	K	11.80	0.71	-12.95	  1.21	 0.00	1.01	0.96
0125	18 52 09.58	-30 09 52.9	M	 9.41	0.98	-49.61	359.11	24.37	1.04	0.89
0126	18 52 07.53	-30 10 02.5	K	10.05	0.23	-43.58	  0.92	 0.00	1.07	0.89
0127	18 52 14.88	-30 07 06.4	M	10.12	1.08	  3.65	  3.00	 0.00	1.01	0.82
0128	18 58 17.29	-30 35 54.8	M	 8.00	1.08	 49.49	  2.76	 0.00	1.01	0.84
0129	18 58 03.47	-30 46 38.5	K	11.87	0.72	 55.03	  0.86	 0.00	1.03	0.94
0130	18 57 47.42	-30 52 51.5	K	12.21	0.35	-13.33	  2.07	 0.00	1.04	0.93
0131	18 58 11.27	-30 42 37.3	K	10.55	0.43	 -9.69	  1.39	 0.00	1.03	0.94
0132	18 58 03.70	-30 47 26.2	K	11.24	0.51	-67.49	  0.92	 0.00	1.03	0.94
0133	18 52 35.68	-29 59 40.7	K	10.65	0.85	-47.13	  1.01	 0.00	1.00	0.97
0134	18 58 10.60	-30 45 05.1	K	10.83	0.32	  5.81	  0.60	 0.00	1.04	0.93
0135	18 52 05.14	-30 08 12.7	K	 8.85	0.59	 -6.15	  1.35	 0.00	1.03	0.93
0136	18 52 18.89	-30 03 03.5	K	11.72	0.62	 23.27	  1.28	 0.00	1.02	0.94
0137	18 52 20.43	-30 02 25.1	K	10.64	0.69	-53.62	  1.26	 0.00	1.02	0.95
0138	18 58 26.73	-30 34 28.4	K	 9.77	0.95	-134.16	  0.71	 0.00	1.00	0.95
0139	18 57 59.67	-30 51 30.3	M	 8.82	0.92	-89.46	103.15	 0.39	1.01	0.93
0140	18 52 11.13	-30 04 09.9	K	12.21	0.72	 15.49	  1.60	 0.00	1.00	0.93
0141	18 52 55.90	-29 53 14.5	K	11.88	0.70	 26.91	  2.06	 0.00	0.97	1.02
0142	18 57 57.46	-30 54 02.9	K	10.74	0.84	 -5.83	  0.61	 0.00	1.02	0.94
0143	18 52 45.98	-29 54 30.1	K	11.27	0.84	 26.92	  1.28	 0.00	0.96	1.03
0144	18 58 34.14	-30 32 09.1	M	 7.48	1.27	-18.81	  2.93	 0.00	1.01	0.91
0145	18 52 00.32	-30 05 43.0	K	11.96	0.83	-38.32	  0.94	 0.00	1.01	0.93
0146	18 58 35.79	-30 34 28.0	M	 8.62	0.99	-37.43	  4.54	 0.00	1.01	0.87
0147	18 58 18.29	-30 48 19.3	M	 7.49	1.22	-72.09	  1.46	 0.00	0.97	0.44
0148	18 51 49.88	-30 08 38.7	K	11.84	0.82	-10.05	  4.24	 0.00	0.97	0.94
0149	18 58 37.37	-30 34 23.8	K	11.56	1.00	121.37	  0.58	99.96	1.00	0.94
0150	18 58 36.25	-30 38 55.8	K	11.46	0.67	  6.24	  0.73	 0.00	1.01	0.96
0151	18 58 17.19	-30 50 29.5	K	10.89	0.34	 62.26	  1.38	 0.00	1.04	0.92
0152	18 52 37.60	-29 53 38.5	K	12.18	0.44	-89.81	  1.15	 0.00	0.98	1.01
0153	18 58 15.47	-30 52 06.1	K	11.22	0.68	 -8.82	  0.96	 0.00	1.01	0.95
0154	18 52 04.25	-30 00 55.0	K	12.27	0.37	-40.30	  3.66	 0.00	1.03	0.91
0155	18 58 33.17	-30 44 12.8	K	11.79	0.92	133.73	  2.25	100.00	0.99	0.97
0156	18 51 46.22	-30 06 12.6	K	12.05	0.86	 53.18	  2.90	 0.00	0.95	0.94
0157	18 52 41.59	-29 51 30.3	K	11.41	0.60	-27.96	  1.88	 0.00	0.97	1.02
0158	18 58 15.19	-30 53 51.9	K	10.96	0.90	 23.79	  0.60	 0.00	1.03	0.95
0159	18 58 45.53	-30 35 57.2	K	11.54	0.63	-18.53	  1.35	 0.00	1.02	0.96
0160	18 52 23.12	-29 54 40.2	K	11.70	0.79	-39.02	  1.51	 0.00	0.99	1.00
0161	18 58 29.12	-30 48 39.4	K	11.81	0.71	 11.60	  0.85	 0.00	1.01	0.96
0162	18 58 48.91	-30 32 50.9	K	 9.19	0.67	 29.23	  1.31	 0.00	1.01	0.97
0163	18 58 27.23	-30 50 22.5	K	12.29	0.39	 68.02	  2.16	 0.00	1.03	0.93
0164	18 51 42.44	-30 04 35.2	K	12.19	0.62	-48.29	  3.42	 0.00	1.00	0.93
0165	18 51 35.25	-30 07 11.9	K	11.69	0.75	133.81	219.99	31.99	0.96	0.99
0166	18 52 27.69	-29 51 49.7	K	11.88	0.24	-11.41	  4.56	 0.00	1.01	0.98
0167	18 58 47.61	-30 42 19.7	K	11.95	0.67	  9.61	  1.07	 0.00	1.02	0.96
0168	18 58 45.12	-30 44 18.7	K	11.54	0.39	-13.61	  1.65	 0.00	1.03	0.94
0169	18 51 45.36	-30 01 53.0	M	10.54	0.95	-14.24	 97.48	 4.16	1.02	0.89
0170	18 58 47.80	-30 44 34.8	K	11.90	0.67	181.41	  1.82	99.99	1.01	0.96
0171	18 58 54.19	-30 41 28.8	K	 9.48	0.87	-178.82	  1.05	 0.00	1.01	0.96
0172	18 52 06.48	-29 54 16.4	K	 9.96	0.76	-199.55	  1.36	 0.00	0.98	1.01
0173	18 52 17.35	-29 51 08.4	K	10.86	0.88	-249.58	  1.43	 0.00	0.97	1.02
0174	18 52 00.24	-29 54 52.0	K	12.28	0.85	 38.77	  2.57	 0.00	0.98	1.00
0175	18 52 23.16	-29 48 57.7	K	11.82	0.37	-26.18	103.72	 3.64	0.95	0.99
0176	18 52 12.83	-29 50 40.0	K	12.20	0.84	 78.86	  6.11	 0.00	0.95	0.99
0177	18 51 59.86	-29 53 08.0	M	10.82	0.96	 83.04	430.98	32.65	0.95	0.96
0178	18 51 40.77	-29 57 58.2	K	10.04	0.73	-12.47	  1.02	 0.00	1.01	0.93
0179	18 52 19.98	-29 48 29.7	K	12.17	0.76	-41.69	119.17	 3.95	0.96	0.98
0180	18 51 23.42	-30 03 50.7	K	12.28	0.86	168.56	209.24	35.68	0.95	0.95
0181	18 51 48.60	-29 55 07.1	K	11.43	0.88	-150.15	  1.33	 0.00	0.98	0.98
0182	18 51 57.22	-29 52 51.3	K	12.15	0.43	-74.28	  6.23	 0.00	0.99	0.97
0183	18 59 09.16	-30 42 22.9	K	11.46	0.67	 23.63	  1.06	 0.00	1.00	0.98
0184	18 51 57.69	-29 48 42.8	K	11.18	0.15	 22.72	  4.87	 0.00	0.99	0.97
0185	18 51 51.16	-29 49 16.3	K	11.49	0.95	-14.79	 64.80	 0.46	0.93	0.95
0186	18 57 52.56	-31 13 12.5	K	12.04	0.36	 16.05	  2.65	 0.00	1.01	0.97
0187	18 57 44.37	-31 14 47.4	K	12.23	0.73	 34.69	  1.56	 0.00	0.99	0.98
0188	18 58 02.50	-31 13 12.4	K	11.85	0.37	  6.09	  0.86	 0.00	1.01	0.96
0189	18 58 15.88	-31 11 25.3	K	11.71	0.71	-41.79	  1.60	 0.00	0.99	0.99
0190	18 59 00.38	-30 59 59.1	K	10.42	0.68	131.50	  0.57	100.00	1.02	0.95
0191	18 59 09.01	-30 57 02.3	K	11.75	0.75	-24.48	  1.09	 0.00	1.03	0.93
0192	18 57 44.98	-31 18 02.1	K	12.15	0.36	 10.95	  1.01	 0.00	1.01	0.95
0193	18 57 42.41	-31 18 41.1	K	11.74	0.68	-17.76	  0.90	 0.00	1.01	0.96
0194	18 57 37.97	-31 19 28.2	K	12.27	0.70	  6.12	  0.89	 0.00	1.00	0.96
0195	18 58 12.94	-31 13 51.3	M	 8.07	1.02	 -6.84	  2.57	 0.00	0.98	0.92
0196	18 59 21.30	-30 54 13.7	K	11.66	0.61	 49.62	  1.39	 0.00	1.03	0.95
0197	18 58 04.40	-31 15 53.5	K	11.64	0.68	-73.89	  0.57	 0.00	1.00	0.98
0198	18 57 51.45	-31 18 05.9	K	11.61	0.38	-25.27	  1.12	 0.00	1.01	0.95
0199	18 57 32.43	-31 20 51.9	K	11.34	0.67	 41.16	  0.81	 0.00	1.01	0.96
0200	18 59 24.67	-30 53 46.8	K	10.34	0.30	-23.21	  1.70	 0.00	1.05	0.92
0201	18 59 14.49	-30 59 38.1	K	11.17	0.64	-59.48	  1.25	 0.00	1.02	0.94
0202	18 58 23.84	-31 13 45.1	K	10.07	0.76	 -8.05	  0.73	 0.00	1.00	0.98
0203	18 57 56.68	-31 18 53.0	K	11.54	0.72	  7.21	  0.95	 0.00	0.99	0.96
0204	18 58 02.78	-31 18 51.9	K	11.82	0.70	-71.97	  1.18	 0.00	1.01	0.97
0205	18 59 36.77	-30 53 20.4	K	12.11	0.59	-135.71	  1.10	 0.00	1.03	0.94
0206	18 58 32.74	-31 14 07.8	K	11.71	0.82	  1.42	  0.84	 0.00	0.98	1.00
0207	18 58 04.98	-31 19 24.9	K	12.21	0.61	-51.41	  0.88	 0.00	1.04	0.96
0208	18 58 39.54	-31 13 37.8	K	11.93	0.36	 76.55	  1.37	 0.00	1.02	0.96
0209	18 57 47.20	-31 23 20.4	K	12.10	0.39	-83.06	  1.15	 0.00	1.01	0.94
0210	18 57 52.50	-31 22 52.6	K	11.52	0.89	 78.47	  0.74	 0.00	1.00	0.95
0211	18 59 49.21	-30 52 02.0	K	11.93	0.28	 14.53	  1.72	 0.00	1.04	0.92
0212	18 58 35.57	-31 16 23.1	K	11.44	0.61	-28.35	  0.77	 0.00	1.00	0.97
0213	18 58 39.67	-31 16 07.7	K	11.88	0.52	 22.31	  1.16	 0.00	1.00	0.97
0214	18 58 44.81	-31 15 16.9	K	12.20	0.61	 22.07	  1.20	 0.00	1.01	0.97
0215	18 59 54.44	-30 51 39.3	K	12.19	0.61	  7.32	  0.96	 0.00	1.03	0.94
0216	18 59 47.63	-30 55 22.2	K	10.37	0.60	 44.86	  0.78	 0.00	1.03	0.95
0217	18 59 11.37	-31 09 30.2	K	11.27	0.68	-25.65	  1.11	 0.00	1.04	0.93
0218	18 58 42.31	-31 16 52.5	K	11.78	0.37	-71.48	  1.33	 0.00	1.01	0.96
0219	18 57 51.75	-31 25 43.5	K	 9.47	0.63	 20.74	  0.61	 0.00	1.01	0.95
0220	18 58 01.90	-31 24 24.4	K	12.29	0.31	  1.10	  1.07	 0.00	1.02	0.95
0221	18 58 23.68	-31 21 23.1	K	12.24	0.73	-65.08	  1.17	 0.00	1.01	0.96
0222	18 58 20.89	-31 22 21.2	K	11.60	0.66	-66.76	  0.36	 0.00	1.01	0.95
0223	18 58 49.23	-31 16 58.2	K	11.60	0.89	 37.90	  0.94	 0.00	0.99	0.99
0224	18 59 02.25	-31 14 11.4	K	12.27	0.70	-31.25	  1.41	 0.00	0.97	1.00
0225	18 58 52.45	-31 17 10.4	K	11.88	0.92	 95.23	  0.68	 0.32	0.98	0.98
0226	18 58 04.14	-31 26 52.0	K	12.15	0.29	  9.28	  2.75	 0.00	1.03	0.93
0227	19 00 04.37	-30 55 47.3	K	10.28	0.45	-22.06	  0.70	 0.00	1.02	0.94
0228	18 59 34.86	-31 08 44.3	K	11.85	0.86	 60.03	  1.40	 0.00	1.02	0.95
0229	18 59 57.02	-31 00 38.5	K	12.24	0.37	-13.19	  2.04	 0.00	1.03	0.94
0230	19 00 04.35	-30 57 37.0	K	12.26	0.42	-29.47	  1.99	 0.00	1.03	0.93
0231	19 00 14.93	-30 51 46.9	K	 9.42	0.77	 15.24	  1.23	 0.00	1.00	0.97
0232	18 58 16.16	-31 26 44.4	K	12.02	0.86	175.39	  0.92	100.00	1.01	0.95
0233	18 58 09.67	-31 27 46.1	M	 8.86	0.86	-51.29	  3.32	 0.00	0.94	0.90
0234	18 58 58.12	-31 19 17.6	K	10.79	0.70	-20.07	  1.08	 0.00	0.98	0.99
0235	18 59 10.28	-31 16 42.9	K	11.54	0.61	-27.70	  0.67	 0.00	0.99	1.00
0236	18 58 12.90	-31 27 39.9	K	12.05	0.77	 65.12	  0.88	 0.00	1.02	0.95
0237	18 57 57.21	-31 29 53.1	K	11.87	0.70	-187.51	  1.56	 0.00	1.02	0.93
0238	18 59 59.82	-31 01 28.5	K	 7.59	0.71	-39.75	  1.19	 0.00	1.02	0.94
0239	18 59 31.50	-31 11 39.2	K	11.31	0.70	-27.83	  0.38	 0.00	1.03	0.94
0240	18 59 49.53	-31 06 36.9	K	11.90	0.60	-201.87	  1.16	 0.00	1.03	0.94
0241	18 58 59.37	-31 20 58.6	K	11.81	0.35	 43.58	  2.32	 0.00	1.02	0.96
0242	18 57 50.01	-31 32 08.7	M	 5.46	1.25	 63.50	  1.28	 0.00	0.97	0.43
0243	18 57 55.69	-31 31 29.4	K	12.17	0.75	174.80	  1.12	100.00	1.03	0.93
0244	19 00 12.08	-30 59 03.5	K	12.23	0.64	 -8.17	  1.24	 0.00	1.02	0.95
0245	19 00 23.47	-30 54 13.3	K	12.00	0.80	-53.58	  1.24	 0.00	1.00	0.96
0246	18 58 00.86	-31 31 48.5	K	12.17	0.35	-35.54	  0.66	 0.00	1.07	0.88
0247	18 58 19.94	-31 29 18.4	K	12.12	0.36	-22.85	  1.74	 0.00	1.03	0.93
0248	18 58 24.67	-31 28 57.6	K	11.78	0.38	-38.64	  3.24	 0.00	1.03	0.93
0249	18 59 56.40	-31 08 08.8	K	11.35	0.86	  6.67	  1.10	 0.00	0.97	0.95
0250	18 59 40.48	-31 13 26.1	K	12.09	0.58	-84.03	  1.05	 0.00	1.01	0.94
0251	18 58 47.15	-31 25 36.8	K	11.17	0.71	-65.38	  1.17	 0.00	1.02	0.95
0252	18 59 58.61	-31 07 42.0	M	11.41	0.86	-46.64	  2.22	 0.00	0.91	0.83
0253	18 58 50.11	-31 25 43.1	K	 9.89	0.65	 21.05	  1.42	 0.00	1.03	0.94
0254	18 49 20.31	-30 14 46.4	K	12.23	0.68	-45.05	209.10	12.53	0.96	0.96
0255	18 49 17.92	-30 12 31.7	K	12.25	0.78	-102.93	  2.98	 0.00	0.96	0.98
0256	18 58 51.12	-31 27 49.5	K	12.04	0.34	-15.31	  0.76	 0.00	1.03	0.94
0257	18 59 59.18	-31 12 43.4	K	12.00	0.71	-71.37	  1.39	 0.00	1.01	0.95
0258	19 00 31.72	-31 00 17.7	K	12.16	0.64	 28.06	  0.66	 0.00	1.02	0.95
0259	18 58 32.95	-31 31 47.3	K	12.21	0.61	-40.76	  1.29	 0.00	1.02	0.95
0260	18 58 54.98	-31 28 30.8	C	11.01	1.01	135.47	  1.57	100.00	1.05	0.93
0261	19 00 35.20	-30 59 53.8	K	12.26	0.40	 45.62	  0.84	 0.00	1.01	0.97
0262	19 00 30.32	-31 02 17.4	K	11.58	0.21	-27.09	  3.04	 0.00	1.04	0.93
0263	18 58 37.83	-31 31 53.5	K	11.59	0.59	-27.26	 10.42	 0.00	1.02	0.94
0264	18 49 04.71	-30 12 31.9	K	11.47	0.72	-260.10	  1.90	 0.00	1.01	0.96
0265	18 49 02.64	-30 12 50.7	K	11.25	0.72	-63.64	  1.36	 0.00	1.01	0.96
0266	18 59 19.09	-31 26 15.0	K	10.74	0.35	-44.94	  1.40	 0.00	1.03	0.94
0267	18 59 15.67	-31 27 57.1	M	 8.51	1.18	-177.16	  2.49	 0.00	1.02	0.66
0268	18 49 04.54	-30 06 05.4	K	10.49	0.96	-85.11	  0.61	 0.00	0.96	0.96
0269	18 48 59.82	-30 07 54.9	K	11.89	0.72	 -7.15	  2.09	 0.00	0.98	0.99
0270	18 48 50.28	-30 15 27.4	K	11.55	0.66	-57.66	  0.89	 0.00	1.02	0.96
0271	18 48 45.65	-30 20 23.9	K	12.29	0.76	 16.00	  1.86	 0.00	1.00	0.93
0272	18 48 44.77	-30 21 40.3	M	 9.74	1.10	  6.37	  2.07	 0.00	1.00	0.62
0273	18 48 38.63	-30 20 18.4	K	12.09	0.75	-59.93	  2.16	 0.00	1.00	0.94
0274	18 48 39.96	-30 17 15.3	K	12.21	0.81	-46.59	  1.19	 0.00	1.03	0.94
0275	18 48 50.56	-30 06 25.5	K	10.75	0.81	-110.28	  0.72	 0.00	0.98	1.00
0276	18 48 38.56	-30 18 19.2	K	11.00	0.42	-17.33	  1.16	 0.00	1.04	0.94
0277	18 48 44.60	-30 07 46.2	K	11.88	0.36	 11.04	  0.95	 0.00	1.00	0.98
0278	18 48 31.20	-30 21 06.5	K	10.82	0.53	 39.74	  0.78	 0.00	1.04	0.93
0279	18 48 38.46	-30 11 03.3	K	11.62	0.69	 65.87	  1.02	 0.00	1.00	0.97
0280	18 48 27.57	-30 23 50.3	K	11.88	0.42	-32.29	  3.52	 0.00	1.03	0.90
0281	18 48 24.60	-30 22 25.0	K	11.98	0.85	 79.18	  2.32	 0.00	1.00	0.93
0282	18 48 36.55	-30 07 03.6	K	11.76	0.67	-196.27	  1.30	 0.00	0.99	0.98
0283	18 48 18.34	-30 19 14.1	M	 8.72	1.15	 26.61	  1.63	 0.00	1.04	0.80
0284	18 48 24.84	-30 05 45.4	K	11.64	0.89	 68.73	  1.37	 0.00	0.95	0.99
0285	18 48 12.48	-30 17 51.3	K	11.87	0.70	-13.84	  1.68	 0.00	1.01	0.95
0286	18 48 09.33	-30 16 22.9	K	12.05	0.23	-24.50	  1.65	 0.00	1.04	0.93
0287	18 48 16.99	-30 07 40.8	K	11.62	0.99	152.08	  4.35	100.00	0.93	1.00
0288	18 48 12.82	-30 06 31.8	K	11.55	0.90	 69.36	  1.27	 0.00	0.96	0.99
0289	18 48 11.07	-30 07 30.1	K	11.80	0.40	-60.22	  3.16	 0.00	0.98	0.98
0290	18 47 57.14	-30 18 13.0	K	12.18	0.67	-73.73	  1.26	 0.00	1.00	0.95
0291	18 48 05.59	-30 07 29.5	K	11.64	0.86	-35.08	  1.77	 0.00	0.96	0.98
0292	18 48 04.12	-30 07 12.5	K	11.99	0.76	-10.04	  2.64	 0.00	0.96	0.99
0293	18 47 58.90	-30 11 26.7	K	12.07	0.84	-17.40	  1.19	 0.00	0.99	0.97
0294	18 47 51.74	-30 20 10.1	M	 9.67	1.04	 -9.51	  3.55	 0.00	0.98	0.80
0295	18 48 06.27	-30 01 57.2	K	12.06	0.67	 80.01	247.84	26.17	0.92	0.98
0296	18 47 56.18	-30 09 00.7	K	12.24	0.83	135.08	350.69	32.78	0.97	0.97
0297	18 47 48.64	-30 18 42.3	K	11.98	0.66	-15.12	  4.60	 0.00	0.97	0.95
0298	18 47 53.76	-30 07 09.6	K	12.03	0.65	-116.20	  6.88	 0.00	0.96	0.96
0299	18 47 48.05	-30 05 18.9	K	12.20	0.54	 91.04	249.58	27.26	0.96	0.96
0300	18 47 44.78	-30 08 02.5	K	11.54	0.76	 49.26	  8.72	 0.00	0.97	0.97
0301	18 47 39.90	-30 10 49.4	K	12.23	0.73	-97.13	  6.28	 0.00	0.98	0.95
0302	18 55 15.66	-30 23 58.5	K	13.20	0.97	144.45	  0.96	100.00	1.07	0.95
0303	18 55 01.53	-30 23 07.3	M	11.50	1.13	134.30	  1.89	100.00	1.06	0.75
0304	18 55 02.14	-30 21 56.4	K	13.31	0.93	146.28	  0.94	100.00	1.00	0.95
0305	18 55 27.06	-30 24 03.2	M	11.55	1.09	142.30	  3.28	100.00	1.01	0.89
0306	18 55 30.38	-30 32 45.5	K	13.79	0.87	130.34	167.88	34.58	1.00	0.98
0307	18 55 32.70	-30 32 59.0	M	11.44	1.08	140.24	  3.63	100.00	1.00	0.89
0308	18 55 12.86	-30 20 59.5	K	13.38	0.90	131.80	  2.77	100.00	1.02	0.94
0309	18 55 31.65	-30 23 22.9	M	12.02	1.12	152.06	  3.53	100.00	0.98	0.92
0310	18 54 52.61	-30 20 55.5	C	 9.44	1.88	142.06	  2.13	100.00	1.08	0.91
0311	18 55 09.69	-30 20 35.9	K	13.27	0.96	124.88	  1.02	99.99	1.01	0.94
0312	18 55 41.69	-30 28 31.0	M	11.12	1.15	135.76	  2.30	100.00	1.02	0.80
0313	18 55 29.42	-30 34 50.8	M	10.62	1.21	126.01	  1.78	99.99	1.02	0.63
0314	18 55 36.30	-30 33 39.0	M	10.82	1.11	 56.88	  2.02	 0.00	1.00	0.80
0315	18 55 42.15	-30 31 19.7	K	13.38	0.91	139.74	  1.96	100.00	1.00	0.98
0316	18 55 31.67	-30 35 03.1	M	11.69	1.09	143.85	  3.16	100.00	1.07	0.90
0317	18 55 10.93	-30 19 49.3	K	12.19	1.01	138.43	  1.34	100.00	1.04	0.90
0318	18 54 57.59	-30 19 38.8	M	11.19	1.12	138.57	  1.78	100.00	1.09	0.74
0319	18 54 40.75	-30 36 32.9	M	11.08	1.15	141.37	  1.15	100.00	1.06	0.71
0320	18 55 44.48	-30 26 09.6	K	13.72	0.83	125.34	  1.35	99.99	1.00	0.98
0321	18 54 38.12	-30 36 11.7	M	12.06	1.09	141.59	  3.51	100.00	0.99	0.92
0322	18 54 54.70	-30 19 39.5	K	13.55	0.91	146.38	  0.85	100.00	0.99	0.96
0323	18 55 43.80	-30 32 00.6	M	13.17	0.90	 76.75	 93.46	30.85	0.93	0.92
0324	18 55 30.36	-30 21 25.0	M	12.54	0.94	-14.37	 96.93	 4.06	0.93	0.93
0325	18 54 41.64	-30 20 36.1	M	10.14	1.19	155.68	  2.63	100.00	0.98	0.42
0326	18 55 24.82	-30 20 22.3	K	13.32	0.86	117.03	  1.57	99.77	0.99	0.97
0327	18 54 27.77	-30 34 33.8	M	10.76	1.19	121.26	  2.66	99.95	1.01	0.73
0328	18 55 48.02	-30 27 17.6	K	13.66	0.89	151.29	  1.76	100.00	1.01	0.97
0329	18 54 45.41	-30 19 44.0	K	12.61	0.94	135.40	  0.68	100.00	1.00	0.94
0330	18 55 44.42	-30 32 58.8	M	13.68	0.91	113.55	238.28	29.56	0.93	0.86
0331	18 54 31.93	-30 36 03.2	K	13.05	0.96	142.11	  1.72	100.00	0.98	0.99
0332	18 55 22.99	-30 19 36.6	M	13.57	0.96	-27.42	293.56	20.11	0.97	0.95
0333	18 54 22.92	-30 33 45.3	M	10.72	1.20	133.46	  1.14	100.00	1.06	0.63
0334	18 55 41.20	-30 22 46.1	K	12.77	0.96	129.35	  0.76	100.00	0.97	0.97
0335	18 54 47.25	-30 18 52.9	K	13.11	0.96	143.14	  1.57	100.00	1.00	0.95
0336	18 55 31.67	-30 20 15.7	M	10.91	1.21	139.31	  1.40	100.00	1.06	0.65
0337	18 54 56.82	-30 18 19.1	K	12.38	0.97	158.96	  1.58	100.00	1.00	0.93
0338	18 54 32.05	-30 37 07.7	K	13.00	1.08	141.91	  1.15	100.00	0.98	1.00
0339	18 55 53.61	-30 28 58.0	K	10.96	1.13	114.11	  0.58	99.24	0.99	0.99
0340	18 54 38.57	-30 19 02.5	M	11.91	1.05	136.65	  3.34	100.00	1.05	0.83
0341	18 54 46.66	-30 18 11.4	M	12.01	1.02	141.71	  2.40	100.00	1.04	0.88
0342	18 54 15.62	-30 24 12.8	K	12.67	1.01	137.93	  1.15	100.00	0.99	0.95
0343	18 54 38.93	-30 18 43.8	K	13.72	0.87	150.91	  1.96	100.00	1.00	0.94
0344	18 55 53.87	-30 25 23.1	K	12.22	0.97	162.73	  1.52	100.00	0.99	0.99
0345	18 55 55.45	-30 30 41.0	K	13.43	0.96	140.83	  1.86	100.00	0.96	1.00
0346	18 55 46.72	-30 35 24.8	K	11.77	1.08	148.22	  1.05	100.00	0.99	0.99
0347	18 54 17.29	-30 34 34.4	M	11.05	1.19	157.65	  1.10	100.00	1.02	0.73
0348	18 54 12.35	-30 25 09.1	M	11.17	1.19	137.53	  2.73	100.00	1.03	0.77
0349	18 55 57.15	-30 28 50.0	M	10.75	1.22	130.80	  3.04	100.00	1.04	0.64
0350	18 55 07.13	-30 17 04.6	K	13.61	0.94	139.30	  1.56	100.00	0.98	0.98
0351	18 54 13.66	-30 33 27.2	K	12.52	0.97	132.33	  0.60	100.00	0.99	0.96
0352	18 55 37.76	-30 19 27.2	M	11.65	1.11	130.23	  3.14	100.00	1.00	0.89
0353	18 55 52.65	-30 23 25.8	K	13.57	0.83	 10.00	  1.86	 0.00	0.97	0.98
0354	18 54 41.50	-30 40 09.0	K	13.79	0.87	155.04	  0.97	100.00	0.97	0.99
0355	18 54 33.55	-30 18 00.7	K	12.96	1.02	126.80	  0.63	99.99	1.01	0.93
0356	18 55 52.98	-30 35 19.7	M	11.84	1.13	127.41	  2.96	99.99	1.01	0.87
0357	18 56 01.50	-30 27 24.8	M	11.70	1.10	133.82	  3.07	100.00	1.01	0.90
0358	18 54 59.22	-30 16 05.6	K	13.22	0.89	136.45	  1.27	100.00	1.00	0.94
0359	18 54 17.39	-30 20 43.1	K	13.49	0.94	138.36	  2.44	100.00	0.99	0.99
0360	18 54 13.46	-30 35 33.6	M	10.71	1.18	121.68	  1.96	99.96	1.02	0.66
0361	18 54 09.02	-30 23 20.2	M	 9.28	1.29	142.23	  1.34	100.00	1.09	0.49
0362	18 54 20.39	-30 19 44.5	K	12.97	0.95	137.79	  1.75	100.00	0.98	0.98
0363	18 55 06.67	-30 15 48.8	M	12.18	1.09	151.91	  6.00	100.00	1.03	0.89
0364	18 56 03.34	-30 28 42.4	K	12.98	1.01	131.99	  1.88	100.00	1.00	0.98
0365	18 55 41.93	-30 18 41.7	M	10.92	1.18	130.28	  2.56	100.00	1.02	0.80
0366	18 56 02.72	-30 31 14.3	M	11.33	1.20	135.83	  2.36	100.00	1.02	0.74
0367	18 54 02.61	-30 27 48.0	M	10.77	1.12	158.00	  1.56	100.00	1.01	0.78
0368	18 54 10.32	-30 35 11.7	M	13.28	0.90	 55.06	111.61	23.47	0.90	0.80
0369	18 56 03.84	-30 30 06.1	M	11.67	1.12	124.19	  2.74	99.98	1.01	0.88
0370	18 54 46.75	-30 16 01.0	K	13.58	0.84	150.78	  2.05	100.00	1.00	0.95
0371	18 54 02.66	-30 26 49.0	M	10.91	1.18	122.19	  3.52	99.96	1.02	0.87
0372	18 56 05.15	-30 28 41.7	K	12.86	0.97	137.93	  0.98	100.00	1.02	0.98
0373	18 55 29.60	-30 16 33.6	M	12.35	1.07	139.51	  2.79	100.00	1.01	0.91
0374	18 54 17.54	-30 19 31.3	K	12.81	0.95	136.08	  1.47	100.00	0.98	0.96
0375	18 54 07.47	-30 22 36.9	K	12.86	0.93	145.22	  1.15	100.00	0.98	0.98
0376	18 56 05.94	-30 27 46.9	K	12.49	1.05	155.32	  1.99	100.00	1.01	0.96
0377	18 54 25.51	-30 39 45.6	K	12.57	0.96	135.32	  0.73	100.00	1.00	0.96
0378	18 55 41.60	-30 17 45.1	K	12.78	0.97	110.21	  1.25	94.92	0.98	0.96
0379	18 56 05.00	-30 25 05.3	K	13.76	0.90	 60.26	 46.96	 9.16	0.96	0.96
0380	18 56 06.19	-30 31 18.5	K	12.71	0.97	119.11	  0.86	99.91	1.00	0.98
0381	18 55 40.90	-30 39 57.7	K	13.49	0.93	138.58	  1.86	100.00	0.96	1.02
0382	18 54 55.13	-30 14 56.2	M	11.96	1.12	146.54	  2.26	100.00	1.04	0.88
0383	18 54 12.72	-30 20 04.1	K	13.02	0.95	122.17	  1.83	99.97	0.99	0.97
0384	18 54 22.30	-30 17 55.2	K	12.30	0.99	127.17	  1.06	99.99	1.00	0.92
0385	18 54 57.01	-30 14 48.3	K	13.64	0.91	139.54	  1.03	100.00	1.00	0.96
0386	18 55 59.87	-30 21 49.3	K	13.44	0.88	132.21	  2.24	100.00	0.99	0.97
0387	18 54 22.47	-30 17 38.9	K	13.49	0.86	124.68	  1.81	99.99	1.00	0.94
0388	18 53 59.60	-30 24 23.9	K	13.49	0.89	128.72	  2.32	100.00	0.99	0.98
0389	18 56 09.77	-30 27 07.0	K	13.80	1.00	155.92	  2.02	100.00	1.00	0.99
0390	18 56 10.29	-30 28 34.6	K	13.61	0.93	153.42	  1.48	100.00	1.00	0.99
0391	18 53 56.51	-30 27 20.6	M	11.28	1.08	154.98	  4.49	100.00	1.02	0.90
0392	18 54 04.97	-30 36 02.9	M	11.37	1.11	146.78	  4.29	100.00	1.00	0.92
0393	18 55 48.84	-30 39 28.7	K	13.63	0.94	139.13	  1.64	100.00	0.97	1.01
0394	18 53 57.47	-30 25 09.5	M	11.43	1.10	146.35	  3.16	100.00	1.03	0.79
0395	18 54 56.18	-30 14 08.0	M	10.54	1.22	125.11	  1.85	99.99	1.03	0.49
0396	18 54 23.02	-30 40 34.3	K	12.94	0.91	137.56	  0.73	100.00	0.99	0.98
0397	18 56 06.28	-30 34 22.0	K	13.41	0.88	144.67	  1.28	100.00	0.98	1.00
0398	18 55 33.32	-30 15 30.3	K	12.96	0.99	147.49	  1.40	100.00	1.00	0.98
0399	18 54 25.96	-30 41 14.1	M	12.05	1.09	140.62	  3.59	100.00	1.01	0.89
0400	18 56 10.12	-30 24 54.3	K	13.78	0.98	131.64	  1.22	100.00	0.99	0.98
0401	18 54 19.18	-30 40 12.7	K	12.91	0.95	141.01	  0.59	100.00	0.99	0.97
0402	18 54 33.68	-30 42 14.1	M	12.49	0.97	147.29	  3.06	100.00	0.99	0.94
0403	18 55 15.28	-30 13 55.7	M	12.11	1.07	126.27	  4.33	99.99	1.01	0.90
0404	18 56 13.78	-30 28 24.8	M	13.18	0.88	  5.83	  7.49	 0.00	0.93	0.84
0405	18 54 02.14	-30 36 21.9	K	12.06	1.00	141.36	  0.66	100.00	1.00	0.97
0406	18 55 55.54	-30 18 23.9	M	11.81	1.08	122.31	  3.29	99.96	1.03	0.85
0407	18 55 16.82	-30 13 33.5	K	12.69	1.02	127.94	  1.07	100.00	0.98	0.94
0408	18 54 30.49	-30 42 27.0	K	13.68	0.96	137.74	  2.04	100.00	0.98	0.99
0409	18 53 57.12	-30 34 54.4	K	12.89	1.01	139.73	  0.64	100.00	1.00	0.96
0410	18 53 52.07	-30 25 19.5	K	12.61	0.95	133.21	  1.45	100.00	1.00	0.95
0411	18 54 03.33	-30 19 43.4	K	13.73	0.87	142.81	  3.51	100.00	0.97	0.99
0412	18 54 13.31	-30 17 13.6	K	13.38	0.88	144.23	  2.33	100.00	0.96	0.99
0413	18 53 56.18	-30 22 26.8	M	11.40	1.13	145.78	  1.66	100.00	1.01	0.82
0414	18 56 14.05	-30 33 00.1	K	13.51	0.95	135.90	  2.00	100.00	0.99	1.00
0415	18 56 15.41	-30 25 40.5	K	13.09	0.90	142.98	  2.42	100.00	1.01	0.97
0416	18 54 25.37	-30 42 21.4	M	12.27	1.03	150.31	  4.38	100.00	1.00	0.93
0417	18 54 21.66	-30 41 54.3	K	13.51	0.95	158.20	  1.53	100.00	0.99	0.98
0418	18 56 14.47	-30 24 15.3	K	13.00	0.98	129.18	  1.31	100.00	0.99	0.96
0419	18 56 13.02	-30 23 11.9	K	13.20	0.97	144.76	  1.46	100.00	0.98	0.99
0420	18 55 52.28	-30 16 35.0	K	13.40	0.89	147.87	  1.30	100.00	0.99	0.97
0421	18 54 36.20	-30 13 40.8	K	13.17	0.94	154.43	  0.38	100.00	1.00	0.94
0422	18 54 46.56	-30 44 26.5	K	13.28	0.98	142.31	  0.25	100.00	0.99	0.99
0423	18 55 55.43	-30 40 26.1	K	12.71	1.01	141.89	  1.37	100.00	0.98	0.96
0424	18 54 30.30	-30 43 20.7	M	11.34	1.13	136.60	  2.32	100.00	1.24	0.85
0425	18 55 35.45	-30 13 57.1	K	13.22	0.95	127.70	  1.35	100.00	0.99	0.96
0426	18 54 42.10	-30 13 02.5	M	10.80	1.18	130.46	  1.78	100.00	1.04	0.61
0427	18 54 06.34	-30 39 31.6	K	12.71	1.00	143.54	  0.44	100.00	0.99	0.96
0428	18 56 19.17	-30 27 25.4	K	13.41	0.87	-47.29	  2.78	 0.00	0.97	0.99
0429	18 54 08.33	-30 40 07.3	K	12.94	0.92	 76.47	  1.45	 0.00	0.99	0.97
0430	18 56 13.30	-30 35 17.1	K	13.69	0.94	103.27	278.03	28.70	0.92	0.99
0431	18 54 12.40	-30 41 01.7	K	13.54	0.91	150.56	  2.43	100.00	0.99	0.97
0432	18 56 17.10	-30 23 50.2	M	10.93	1.21	133.81	  2.86	100.00	1.06	0.68
0433	18 53 49.37	-30 34 06.1	M	13.30	0.86	 13.67	  4.11	 0.00	0.91	0.89
0434	18 56 21.88	-30 28 24.3	K	13.19	0.90	145.49	  1.40	100.00	1.01	0.97
0435	18 53 45.23	-30 30 55.9	K	12.78	0.97	143.84	  2.37	100.00	1.00	0.97
0436	18 55 53.28	-30 15 36.0	K	13.55	0.83	127.67	  1.91	100.00	0.98	0.97
0437	18 56 22.30	-30 30 42.8	M	11.53	1.07	166.58	  3.47	100.00	0.99	0.95
0438	18 55 13.73	-30 11 39.1	M	13.07	0.91	-16.31	  6.38	 0.00	0.94	0.88
0439	18 55 48.46	-30 14 27.4	K	11.31	1.08	-72.26	  0.99	 0.00	1.00	0.95
0440	18 54 19.45	-30 14 10.7	K	13.66	0.89	129.75	  3.22	100.00	1.03	0.91
0441	18 54 31.47	-30 12 43.2	K	13.67	0.84	116.53	  3.54	99.51	1.02	0.91
0442	18 54 57.16	-30 46 07.6	K	13.22	0.95	132.38	  1.33	100.00	0.97	1.00
0443	18 54 07.47	-30 41 27.8	M	11.48	1.11	139.55	  1.64	100.00	1.10	0.79
0444	18 55 30.32	-30 12 10.2	K	13.67	0.85	147.37	  1.74	100.00	0.99	0.96
0445	18 56 24.13	-30 26 27.6	M	11.71	1.02	146.19	  4.35	100.00	1.02	0.94
0446	18 56 10.40	-30 38 46.9	M	13.51	0.91	 53.00	151.13	23.70	0.94	0.97
0447	18 54 29.31	-30 44 44.5	K	13.14	0.91	117.93	  1.62	99.84	0.98	0.99
0448	18 56 20.55	-30 22 57.1	M	10.27	1.23	126.59	  1.64	99.99	1.00	0.51
0449	18 55 36.12	-30 12 30.8	K	13.06	0.92	138.49	  1.29	100.00	0.99	0.97
0450	18 56 25.33	-30 27 44.0	K	12.77	0.98	107.19	  0.97	80.33	1.01	0.98
0451	18 54 50.85	-30 11 11.2	K	12.85	0.96	140.67	  1.64	100.00	1.00	0.93
0452	18 56 04.59	-30 16 52.8	K	13.65	0.84	153.79	  3.87	100.00	0.98	0.98
0453	18 54 00.56	-30 40 15.8	K	12.65	0.97	152.09	  0.66	100.00	1.01	0.96
0454	18 54 24.90	-30 12 58.8	M	11.36	1.10	146.09	  2.98	100.00	1.05	0.83
0455	18 53 49.58	-30 36 53.2	M	11.20	1.15	139.60	  1.60	100.00	1.13	0.79
0456	18 56 21.01	-30 34 59.4	K	13.77	0.96	140.08	  1.63	100.00	0.98	1.01
0457	18 56 26.53	-30 29 16.0	K	12.44	0.95	134.52	  0.55	100.00	1.01	0.97
0458	18 53 55.98	-30 18 01.4	K	13.45	0.85	160.59	  1.58	100.00	0.99	0.96
0459	18 56 15.01	-30 38 02.7	K	13.42	0.90	135.21	  1.43	100.00	0.98	1.00
0460	18 55 47.71	-30 13 23.3	M	13.62	0.86	 47.15	153.33	22.53	0.91	0.95
0461	18 56 00.94	-30 41 54.1	M	10.00	1.25	131.76	  1.91	100.00	1.07	0.54
0462	18 53 57.63	-30 17 18.8	K	13.42	0.84	130.10	  2.14	100.00	1.01	0.96
0463	18 55 22.82	-30 10 58.7	M	12.96	0.90	 42.45	  8.51	 0.00	0.92	0.83
0464	18 55 01.70	-30 10 28.0	K	13.19	0.93	142.39	  1.85	100.00	1.04	0.92
0465	18 53 43.02	-30 34 34.5	K	13.01	0.91	133.28	  1.71	100.00	1.00	0.97
0466	18 53 49.02	-30 19 48.4	K	13.39	0.94	 34.12	  3.70	 0.00	0.94	0.99
0467	18 56 19.72	-30 36 53.6	M	11.05	1.18	142.21	  1.60	100.00	1.05	0.69
0468	18 53 58.42	-30 40 40.6	K	12.88	0.94	140.60	  0.64	100.00	0.99	0.96
0469	18 53 38.22	-30 31 00.1	K	13.05	0.94	148.05	  2.54	100.00	1.03	0.97
0470	18 54 22.38	-30 12 23.8	K	13.61	0.84	115.28	  3.74	99.07	1.02	0.91
0471	18 55 41.14	-30 11 59.3	M	13.78	0.92	-83.43	 69.98	 0.01	0.91	0.89
0472	18 56 23.81	-30 35 58.9	K	13.30	1.00	145.68	  1.05	100.00	0.98	1.00
0473	18 53 57.07	-30 41 09.1	K	12.60	0.95	134.99	  0.74	100.00	1.01	0.95
0474	18 53 52.49	-30 17 29.1	K	13.03	1.02	135.56	  2.18	100.00	0.99	0.95
0475	18 53 41.89	-30 21 26.5	K	13.67	0.94	151.03	  2.15	100.00	0.98	0.99
0476	18 56 30.39	-30 31 47.5	K	13.52	0.89	130.37	  2.45	100.00	0.99	1.00
0477	18 54 30.52	-30 46 22.7	K	13.65	0.92	145.70	  2.46	100.00	0.96	1.00
0478	18 56 22.00	-30 37 28.8	K	11.57	1.06	157.17	  1.11	100.00	1.00	0.92
0479	18 55 12.65	-30 09 43.6	K	12.75	1.00	140.52	  0.85	100.00	1.07	0.93
0480	18 54 01.07	-30 14 49.3	K	13.35	0.94	135.34	  0.73	100.00	1.01	0.97
0481	18 56 25.56	-30 36 48.1	K	12.26	0.99	142.76	  1.21	100.00	0.99	0.99
0482	18 54 38.62	-30 09 57.6	K	13.53	0.92	127.80	  1.66	100.00	1.07	0.89
0483	18 54 33.70	-30 10 12.6	K	13.51	0.89	141.92	  1.59	100.00	1.01	0.93
0484	18 53 48.38	-30 17 34.3	M	11.80	1.12	125.96	  3.44	99.99	1.03	0.86
0485	18 55 46.47	-30 11 26.0	K	12.46	0.95	172.06	  0.86	100.00	0.99	0.97
0486	18 55 39.77	-30 10 42.5	M	13.65	0.89	-34.34	 11.29	 0.00	0.91	0.96
0487	18 54 45.37	-30 48 02.7	M	13.15	0.87	 12.01	256.58	20.21	0.92	0.95
0488	18 53 31.46	-30 30 20.9	K	12.81	0.95	145.14	  1.32	100.00	1.00	0.96
0489	18 56 35.14	-30 26 51.5	K	13.19	0.88	136.04	  2.22	100.00	1.20	0.86
0490	18 56 22.35	-30 39 00.0	M	11.02	1.17	148.03	  1.96	100.00	1.12	0.73
0491	18 54 55.33	-30 48 38.4	K	11.18	1.05	155.03	  1.11	100.00	0.99	1.03
0492	18 56 34.88	-30 24 43.6	K	12.61	0.96	121.24	  1.09	99.96	1.05	0.94
0493	18 56 34.16	-30 33 41.2	K	13.72	0.85	153.77	  1.62	100.00	0.98	1.03
0494	18 56 36.66	-30 26 50.6	K	13.73	0.91	153.93	  1.45	100.00	1.14	0.90
0495	18 53 51.00	-30 15 49.6	M	11.73	1.16	144.12	  3.76	100.00	1.01	0.88
0496	18 54 19.65	-30 46 43.1	K	12.70	0.99	152.64	  1.85	100.00	0.99	0.95
0497	18 56 34.76	-30 34 03.8	K	12.12	1.07	148.27	  1.35	100.00	0.99	0.95
0498	18 54 24.05	-30 10 07.7	M	11.36	1.15	133.56	  2.42	100.00	1.11	0.76
0499	18 53 42.42	-30 18 03.0	K	12.98	0.97	149.55	  2.32	100.00	0.99	0.96
0500	18 53 28.10	-30 30 52.5	M	10.56	1.24	135.13	  2.02	100.00	1.01	0.64
0501	18 55 37.92	-30 09 29.4	K	13.61	0.91	134.30	  1.91	100.00	0.99	0.95
0502	18 54 58.15	-30 08 05.6	K	13.41	0.84	139.16	  1.40	100.00	1.00	0.95
0503	18 53 43.10	-30 40 04.1	K	13.21	0.88	168.71	  0.76	100.00	1.01	0.96
0504	18 53 27.51	-30 30 29.5	M	13.06	0.90	152.52	362.33	34.22	0.96	0.94
0505	18 53 39.61	-30 39 12.1	M	11.82	1.08	154.34	  2.40	100.00	1.05	0.79
0506	18 53 26.44	-30 27 07.7	M	12.72	0.91	  0.12	  2.48	 0.00	0.94	0.93
0507	18 54 58.09	-30 07 44.2	M	13.44	0.87	 18.87	121.78	14.35	0.94	0.86
0508	18 53 37.96	-30 18 32.0	K	13.41	0.89	136.67	  1.66	100.00	0.99	0.99
0509	18 56 25.23	-30 40 10.1	K	12.01	1.04	154.73	  0.71	100.00	1.00	0.96
0510	18 55 55.16	-30 10 48.5	K	13.71	0.82	 71.59	  1.61	 0.00	0.98	0.97
0511	18 54 05.83	-30 45 52.9	K	12.83	0.96	150.49	  0.69	100.00	0.99	0.96
0512	18 53 47.46	-30 42 17.0	K	13.39	0.96	148.64	  1.65	100.00	0.99	0.95
0513	18 53 40.30	-30 17 15.6	M	11.77	1.10	146.44	  4.52	100.00	1.00	0.89
0514	18 56 40.70	-30 32 47.7	K	13.02	0.97	134.24	  1.76	100.00	0.98	0.99
0515	18 53 55.99	-30 44 27.4	K	12.53	0.95	119.22	  0.52	99.91	1.00	0.97
0516	18 56 42.58	-30 28 45.0	M	11.77	1.09	129.79	  4.85	100.00	1.01	0.91
0517	18 56 38.92	-30 34 45.8	M	12.18	1.07	138.11	  0.75	100.00	0.99	0.94
0518	18 56 14.78	-30 43 41.8	M	11.07	1.16	136.44	  1.59	100.00	1.03	0.73
0519	18 54 58.27	-30 07 08.3	M	13.18	0.92	 36.27	  3.04	 0.00	0.94	0.87
0520	18 56 27.88	-30 40 23.2	K	12.04	0.99	138.32	  1.78	100.00	0.99	0.99
0521	18 55 22.41	-30 07 25.2	K	13.17	0.99	133.73	  1.13	100.00	1.01	0.93
0522	18 53 41.50	-30 41 29.9	K	12.62	0.98	153.80	  0.80	100.00	1.00	0.96
0523	18 53 38.09	-30 17 01.9	K	12.77	0.97	145.58	  2.03	100.00	0.99	0.96
0524	18 54 45.29	-30 07 08.0	K	13.29	0.92	136.14	  0.92	100.00	1.04	0.91
0525	18 56 45.18	-30 30 12.3	K	13.57	0.90	165.54	  4.55	100.00	0.99	1.01
0526	18 56 40.45	-30 35 34.8	K	12.28	1.03	149.29	  0.77	100.00	1.00	0.93
0527	18 53 25.54	-30 35 24.8	K	12.23	0.96	175.26	  1.23	100.00	1.01	0.97
0528	18 55 59.97	-30 10 15.0	M	12.69	0.99	138.17	  5.12	100.00	0.99	0.95
0529	18 56 33.83	-30 39 20.5	K	13.23	0.86	133.14	  1.84	100.00	1.02	0.98
0530	18 53 49.93	-30 13 06.9	K	13.50	0.88	149.18	  1.94	100.00	0.98	0.99
0531	18 53 22.36	-30 23 47.4	K	12.73	0.99	156.43	  1.98	100.00	0.98	0.96
0532	18 53 34.45	-30 17 12.0	K	13.07	0.99	144.09	  0.76	100.00	1.03	0.94
0533	18 56 46.99	-30 30 35.6	K	13.51	0.90	131.83	  3.43	100.00	0.97	1.01
0534	18 55 17.97	-30 06 30.3	K	13.34	1.00	143.89	  1.92	100.00	1.05	0.90
0535	18 56 47.30	-30 27 01.6	M	11.29	1.14	147.96	  2.14	100.00	1.06	0.74
0536	18 53 51.02	-30 12 25.5	M	11.32	1.08	152.95	  3.07	100.00	1.03	0.87
0537	18 56 46.81	-30 25 09.0	K	11.60	1.05	130.76	  0.49	100.00	1.03	0.95
0538	18 56 47.40	-30 31 37.3	M	11.93	1.06	139.44	  2.88	100.00	1.02	0.87
0539	18 54 42.88	-30 50 55.7	K	12.26	0.97	137.85	  0.90	100.00	0.99	0.99
0540	18 55 16.81	-30 06 13.6	K	13.63	0.83	137.42	  2.01	100.00	1.04	0.92
0541	18 55 03.42	-30 05 57.9	K	13.73	0.87	119.06	  1.50	99.90	1.06	0.90
0542	18 53 20.42	-30 23 30.4	M	11.70	1.09	129.60	  3.61	100.00	1.00	0.92
0543	18 53 40.89	-30 43 00.9	K	13.64	0.89	150.59	  1.67	100.00	1.00	0.96
0544	18 54 41.25	-30 06 18.9	M	13.78	0.91	-72.97	 97.35	 0.49	1.02	0.89
0545	18 53 16.17	-30 29 23.6	K	12.72	1.00	130.73	  1.86	100.00	1.00	0.97
0546	18 55 55.41	-30 08 30.4	M	12.11	1.06	127.66	  3.37	99.99	1.01	0.92
0547	18 55 28.96	-30 06 14.2	K	13.50	0.85	130.48	  1.27	100.00	1.00	0.94
0548	18 56 49.56	-30 25 11.9	K	12.46	0.97	136.91	  1.52	100.00	1.01	0.98
0549	18 55 46.93	-30 07 31.3	K	12.27	0.96	118.25	  1.21	99.87	0.99	0.97
0550	18 56 35.26	-30 40 54.7	K	13.37	0.91	119.66	  1.98	99.92	0.99	0.99
0551	18 53 32.71	-30 15 58.1	K	12.82	0.94	143.53	  2.44	100.00	1.10	0.93
0552	18 53 18.76	-30 22 14.6	K	13.65	0.99	-28.31	  2.44	 0.00	0.96	0.96
0553	18 54 36.22	-30 51 27.4	M	13.72	0.93	181.84	253.65	36.11	0.89	0.97
0554	18 55 36.00	-30 06 16.1	M	11.95	1.05	136.38	363.76	33.24	1.00	0.93
0555	18 54 28.31	-30 06 24.8	K	12.61	0.98	134.49	  1.08	100.00	1.06	0.90
0556	18 53 45.22	-30 45 14.5	K	12.63	0.93	145.62	  0.58	100.00	1.03	0.95
0557	18 56 46.24	-30 37 18.0	M	13.33	0.88	-17.64	  8.95	 0.00	0.96	0.97
0558	18 55 56.42	-30 07 46.3	K	13.06	0.93	149.05	  0.89	100.00	0.98	0.95
0559	18 53 13.59	-30 25 17.9	K	13.10	0.98	150.17	  0.98	100.00	0.99	0.97
0560	18 53 12.91	-30 32 03.7	K	12.94	0.98	143.60	  3.16	100.00	1.00	0.97
0561	18 53 19.78	-30 37 40.3	K	12.75	1.00	158.58	  0.89	100.00	1.00	0.96
0562	18 53 30.11	-30 14 44.8	K	13.56	0.93	139.89	  1.37	100.00	1.19	0.89
0563	18 56 55.94	-30 32 48.0	K	13.07	0.97	138.54	  0.67	100.00	0.98	0.99
0564	18 56 57.51	-30 27 08.3	K	13.75	0.89	182.10	  2.35	99.99	0.99	0.99
0565	18 56 06.70	-30 08 06.2	K	13.48	0.91	142.48	  1.66	100.00	0.96	0.99
0566	18 53 13.07	-30 21 40.1	K	12.87	0.96	144.55	  1.85	100.00	1.00	0.95
0567	18 55 10.75	-30 03 56.8	M	13.44	0.90	 14.02	  7.44	 0.00	1.12	0.82
0568	18 53 09.23	-30 32 41.3	M	13.65	0.84	135.76	219.78	32.19	0.91	0.95
0569	18 56 59.12	-30 26 31.7	M	11.08	1.14	174.68	  1.78	100.00	1.01	0.65
0570	18 54 47.95	-30 03 49.8	M	13.59	0.88	-19.72	  2.77	 0.00	0.97	0.94
0571	18 53 17.77	-30 18 06.7	M	13.79	0.93	 16.19	 10.50	 0.00	1.03	0.89
0572	18 55 09.29	-30 03 38.2	K	13.74	0.93	129.12	  2.33	100.00	1.05	0.91
0573	18 53 06.02	-30 29 20.7	K	13.43	0.85	142.28	  5.69	100.00	1.00	0.97
0574	18 56 47.79	-30 40 30.7	M	11.74	1.14	152.54	  3.60	100.00	1.02	0.85
0575	18 57 01.16	-30 30 02.9	M	11.74	1.11	151.40	  3.77	100.00	0.99	0.93
0576	18 55 34.53	-30 04 00.0	K	12.61	0.98	  9.56	  2.13	 0.00	0.99	0.96
0577	18 53 38.93	-30 46 56.2	K	12.98	0.92	120.97	  1.07	99.96	1.05	0.92
0578	18 53 04.67	-30 31 43.6	K	11.81	1.04	132.09	  1.19	100.00	0.99	0.95
0579	18 56 57.09	-30 36 36.8	M	11.53	1.02	144.65	  4.79	100.00	1.01	0.93
0580	18 53 03.67	-30 28 35.0	K	12.42	1.04	153.17	  1.35	100.00	0.98	0.94
0581	18 53 19.80	-30 41 43.5	M	10.56	1.20	142.28	  1.29	100.00	1.12	0.56
0582	18 53 31.06	-30 12 10.6	K	13.69	0.86	 10.75	 26.36	 0.00	1.07	0.88
0583	18 53 44.40	-30 48 18.6	M	12.03	1.02	156.79	  1.10	100.00	1.03	0.92
0584	18 53 03.08	-30 27 33.6	M	10.87	1.09	136.24	  4.34	100.00	1.01	0.92
0585	18 53 02.62	-30 29 48.9	K	12.91	0.97	154.71	  1.88	100.00	0.99	0.96
0586	18 54 06.66	-30 51 59.4	K	13.73	0.84	133.94	  1.33	100.00	0.98	0.98
0587	18 53 02.48	-30 24 11.5	K	13.37	0.91	144.09	  2.50	100.00	1.00	0.97
0588	18 53 30.84	-30 46 42.1	C	13.53	0.83	144.12	  1.34	100.00	1.09	0.91
0589	18 54 05.33	-30 52 33.0	M	11.51	1.08	131.91	  2.05	100.00	1.06	0.78
0590	18 57 08.13	-30 28 14.2	K	12.62	0.92	126.82	  2.16	99.99	0.99	0.98
0591	18 55 34.42	-30 02 34.5	K	12.46	1.00	152.84	  0.50	100.00	1.00	0.96
0592	18 56 52.57	-30 42 20.8	M	10.93	1.17	147.12	  2.38	100.00	1.03	0.69
0593	18 53 18.12	-30 13 43.6	M	10.39	1.17	144.10	  3.99	100.00	1.01	0.79
0594	18 54 32.41	-30 55 15.9	K	13.39	0.87	136.59	  1.36	100.00	0.96	1.01
0595	18 57 10.27	-30 30 29.7	K	11.81	1.02	130.48	  0.72	100.00	0.98	0.97
0596	18 57 11.08	-30 29 50.8	K	13.03	0.96	147.52	  1.78	100.00	0.97	1.01
0597	18 54 21.19	-30 54 59.8	M	13.65	0.85	151.57	360.47	34.16	0.93	0.95
0598	18 55 31.25	-30 01 33.8	K	13.72	0.93	153.76	  1.50	100.00	0.99	0.93
0599	18 53 22.25	-30 46 06.3	M	12.00	0.99	156.15	 36.34	94.18	1.02	0.94
0600	18 54 12.32	-30 54 19.6	K	13.76	0.89	161.10	  2.58	100.00	0.97	0.99
0601	18 54 24.13	-30 55 19.7	M	13.10	0.87	163.47	396.82	35.75	0.92	0.96
0602	18 57 05.29	-30 38 20.9	K	12.28	1.06	132.11	  1.52	100.00	0.98	0.94
0603	18 53 19.40	-30 11 47.4	K	11.95	1.02	154.85	  1.51	100.00	1.02	0.94
0604	18 52 53.30	-30 31 24.4	K	13.70	0.82	151.32	  5.09	100.00	0.99	1.00
0605	18 53 08.31	-30 15 25.1	K	12.51	0.97	118.21	  1.72	99.85	1.01	0.96
0606	18 57 01.00	-30 41 11.1	K	12.92	0.91	141.91	  1.67	100.00	0.98	1.00
0607	18 53 14.94	-30 12 45.3	M	10.87	1.18	126.80	  2.84	99.99	1.03	0.67
0608	18 57 05.61	-30 39 09.1	K	13.75	0.88	120.67	  2.30	99.94	0.96	1.04
0609	18 53 12.05	-30 13 37.0	M	13.52	0.92	 12.05	  6.38	 0.00	0.99	0.90
0610	18 53 45.23	-30 51 34.1	K	13.36	0.85	130.02	  1.10	100.00	0.98	0.97
0611	18 55 27.47	-30 00 49.9	K	13.34	0.91	163.03	  1.12	100.00	0.98	0.89
0612	18 53 08.35	-30 42 45.9	M	10.48	1.17	152.51	  1.05	100.00	1.05	0.54
0613	18 52 52.53	-30 24 32.3	M	11.26	1.14	130.55	  1.67	100.00	1.05	0.73
0614	18 53 21.79	-30 10 26.3	K	13.68	0.84	137.59	  3.48	100.00	1.02	0.94
0615	18 53 15.23	-30 12 10.3	K	12.29	1.00	123.72	  1.36	99.98	1.00	0.95
0616	18 53 07.74	-30 14 37.4	K	13.61	0.94	149.59	  2.52	100.00	1.02	0.95
0617	18 53 37.59	-30 50 37.5	K	13.22	0.90	150.15	  1.01	100.00	1.03	0.95
0618	18 53 44.32	-30 51 53.9	K	13.00	0.88	152.67	  0.97	100.00	1.06	0.94
0619	18 57 09.74	-30 37 57.6	M	11.40	1.12	157.94	  2.32	100.00	0.99	0.88
0620	18 53 08.91	-30 43 49.9	M	11.26	1.08	145.62	  2.18	100.00	1.02	0.85
0621	18 57 16.54	-30 33 02.4	M	11.64	1.11	137.86	  5.14	100.00	1.05	0.87
0622	18 52 48.27	-30 30 13.6	K	13.58	0.87	-25.84	  3.45	 0.00	0.95	1.00
0623	18 53 11.80	-30 12 16.0	M	11.43	1.06	-31.20	  2.87	 0.00	1.00	0.81
0624	18 54 19.76	-30 56 22.6	K	12.46	0.96	158.06	  1.09	100.00	0.99	0.98
0625	18 53 52.10	-30 53 39.1	K	12.74	0.97	130.29	  0.87	100.00	1.00	0.95
0626	18 53 18.17	-30 47 34.0	M	13.61	0.83	-10.65	  9.48	 0.00	0.99	0.85
0627	18 53 53.90	-30 54 13.2	M	13.06	0.94	142.84	291.58	32.41	0.98	0.97
0628	18 54 01.86	-30 55 14.7	M	11.33	1.17	143.51	  2.72	100.00	1.03	0.80
0629	18 57 16.05	-30 36 40.7	K	12.61	1.02	152.61	  1.32	100.00	0.98	1.00
0630	18 53 00.11	-30 14 12.9	K	13.25	0.95	131.86	  1.61	100.00	1.04	0.92
0631	18 52 43.97	-30 24 45.0	K	12.91	0.90	134.48	  3.23	100.00	0.98	0.97
0632	18 53 12.87	-30 47 48.0	K	12.97	0.88	127.05	  1.53	99.99	1.04	0.93
0633	18 52 55.37	-30 14 54.7	M	12.21	1.01	137.25	103.91	48.79	1.00	0.92
0634	18 52 49.79	-30 17 37.2	M	11.40	1.13	132.44	  2.75	100.00	1.04	0.80
0635	18 57 23.56	-30 35 28.2	K	13.54	0.94	136.34	  3.07	100.00	1.00	0.96
0636	18 52 38.18	-30 27 51.1	M	11.36	1.05	131.69	  3.21	100.00	1.01	0.87
0637	18 54 00.83	-30 57 11.1	K	13.10	0.95	150.48	  0.82	100.00	0.99	0.97
0638	18 52 40.27	-30 21 03.4	K	13.62	0.87	144.11	  1.22	100.00	1.03	0.96
0639	18 52 37.80	-30 23 03.3	K	13.46	0.90	136.19	  3.90	100.00	1.01	0.96
0640	18 52 57.75	-30 11 16.7	M	11.39	1.17	122.80	  1.61	99.98	1.02	0.81
0641	18 57 31.09	-30 35 19.3	K	12.12	1.03	163.55	  0.84	100.00	1.00	0.96
0642	18 52 33.99	-30 23 42.6	K	12.95	0.91	146.93	  0.61	100.00	0.99	0.97
0643	18 57 30.62	-30 36 54.3	M	13.21	0.89	210.56	469.10	39.73	0.96	0.96
0644	18 52 40.24	-30 17 20.8	K	13.01	0.89	155.75	  1.35	100.00	1.01	0.95
0645	18 52 33.35	-30 22 30.5	M	10.73	1.18	142.00	  2.43	100.00	1.05	0.63
0646	18 57 34.95	-30 34 46.3	M	11.83	1.09	123.96	  4.14	99.97	1.01	0.90
0647	18 52 40.17	-30 16 04.2	K	13.69	0.86	151.31	  2.83	100.00	1.04	0.95
0648	18 57 33.13	-30 37 33.9	M	11.38	1.17	137.11	  3.77	100.00	1.02	0.80
0649	18 52 43.58	-30 14 02.9	M	11.92	1.00	154.85	  5.75	100.00	1.01	0.92
0650	18 57 34.84	-30 36 35.0	K	13.65	0.86	142.26	  2.32	100.00	1.00	0.95
0651	18 57 30.17	-30 40 43.7	M	11.13	1.20	144.59	  2.23	100.00	1.12	0.67
0652	18 57 40.35	-30 32 17.9	M	10.67	1.20	130.94	  2.31	100.00	1.03	0.57
0653	18 57 38.39	-30 35 33.4	K	12.63	0.94	156.21	  1.03	100.00	1.03	0.94
0654	18 57 32.62	-30 40 20.8	K	13.61	0.86	153.52	  1.71	100.00	1.06	0.90
0655	18 57 42.05	-30 33 59.0	K	12.88	0.92	127.12	  1.28	99.99	1.01	0.94
0656	18 57 35.65	-30 40 33.7	M	13.24	0.92	-16.25	  7.23	 0.00	0.98	0.93
0657	18 52 27.60	-30 18 49.3	K	12.39	0.97	151.22	  2.21	100.00	1.03	0.95
0658	18 57 48.31	-30 32 35.5	K	12.85	1.03	139.49	  1.01	100.00	1.00	0.94
0659	18 57 48.42	-30 33 37.3	K	12.09	0.98	144.11	  0.83	100.00	1.00	0.96
0660	18 57 38.64	-30 41 48.8	M	11.67	1.13	164.06	  3.70	100.00	1.07	0.87
0661	18 57 48.02	-30 34 45.1	K	12.92	0.98	161.20	  1.54	100.00	1.02	0.94
0662	18 57 51.58	-30 32 00.1	M	 9.89	1.31	125.95	  2.26	99.99	0.96	0.42
0663	18 52 39.25	-30 09 16.3	M	 9.55	1.26	135.12	171.15	34.76	0.97	0.87
0664	18 57 53.64	-30 32 48.4	K	12.01	1.00	171.58	  0.81	100.00	1.00	0.95
0665	18 52 55.81	-30 03 55.4	M	12.08	1.05	128.78	 91.78	51.89	1.03	0.93
0666	18 57 53.21	-30 34 53.6	M	11.29	1.22	143.68	  3.25	100.00	1.02	0.83
0667	18 57 38.37	-30 45 05.6	K	13.40	0.91	152.28	  1.31	100.00	1.01	0.93
0668	18 57 53.27	-30 35 12.1	K	13.04	0.92	129.00	  1.31	100.00	1.01	0.94
0669	18 52 39.60	-30 07 46.0	M	12.24	0.99	141.08	 82.08	59.19	0.99	0.94
0670	18 57 45.78	-30 42 05.8	M	12.96	0.96	-51.57	 48.40	 0.00	1.10	0.75
0671	18 57 31.82	-30 48 44.7	K	13.52	0.95	137.33	  1.77	100.00	0.99	0.96
0672	18 57 41.12	-30 45 30.4	K	11.72	1.01	142.70	  0.62	100.00	1.03	0.92
0673	18 52 54.91	-30 02 50.1	M	11.28	1.08	152.02	  3.79	100.00	0.99	0.87
0674	18 57 59.63	-30 31 24.7	K	12.72	0.93	132.44	  1.55	100.00	0.99	0.97
0675	18 58 00.56	-30 29 52.1	K	12.79	0.95	127.35	  1.77	99.99	1.01	0.92
0676	18 57 44.69	-30 45 06.1	K	12.60	1.03	140.75	  0.54	100.00	1.01	0.95
0677	18 57 51.63	-30 41 39.9	K	12.57	0.98	139.73	  0.68	100.00	1.08	0.88
0678	18 58 02.30	-30 31 02.5	K	12.51	0.98	141.48	  1.03	100.00	1.01	0.93
0679	18 52 44.42	-30 04 20.6	K	13.60	0.89	151.90	  4.59	100.00	0.99	0.98
0680	18 57 59.22	-30 37 15.8	K	12.53	1.02	126.10	  1.23	99.99	0.99	0.96
0681	18 52 48.03	-30 02 59.2	K	13.76	0.84	126.23	  5.03	99.98	0.98	0.95
0682	18 57 58.25	-30 40 16.3	M	13.61	0.91	 -5.23	221.44	16.95	0.99	0.82
0683	18 57 37.12	-30 50 11.3	M	11.62	1.09	129.43	  2.22	100.00	1.03	0.84
0684	18 57 34.84	-30 51 08.1	K	12.98	0.94	130.84	  1.30	100.00	0.98	0.96
0685	18 57 59.23	-30 41 06.5	K	13.59	0.83	134.52	  0.71	100.00	1.03	0.95
0686	18 52 26.03	-30 07 47.7	M	11.00	1.10	144.48	  2.44	100.00	1.01	0.75
0687	18 52 48.82	-30 01 15.9	K	12.94	0.98	148.58	  1.08	100.00	0.98	0.95
0688	18 52 21.02	-30 09 02.7	M	11.52	1.04	138.41	  2.87	100.00	1.05	0.87
0689	18 52 48.10	-30 01 05.4	K	13.15	0.96	139.54	  3.56	100.00	0.97	0.97
0690	18 52 59.17	-29 58 44.2	K	11.78	1.03	157.86	  2.72	100.00	0.95	0.99
0691	18 52 39.34	-30 01 57.0	K	13.23	0.88	150.03	  1.84	100.00	0.98	0.96
0692	18 58 13.20	-30 31 45.3	K	12.45	1.03	134.02	  0.95	100.00	1.02	0.91
0693	18 52 17.73	-30 08 32.4	M	10.98	1.06	130.08	  3.12	100.00	1.01	0.85
0694	18 58 06.75	-30 40 27.6	K	13.42	0.86	144.21	  1.50	100.00	1.00	0.96
0695	18 52 22.92	-30 06 17.9	M	11.69	1.14	156.29	  4.87	100.00	1.00	0.85
0696	18 57 51.28	-30 48 57.2	K	12.54	0.94	133.49	  1.01	100.00	1.01	0.95
0697	18 52 30.83	-30 03 24.2	K	12.72	0.96	137.51	  1.21	100.00	1.00	0.95
0698	18 58 01.67	-30 44 42.5	K	12.52	0.98	145.97	  1.36	100.00	1.01	0.94
0699	18 58 19.43	-30 29 48.5	M	11.48	1.16	139.29	  2.15	100.00	1.09	0.81
0700	18 58 18.53	-30 36 12.3	K	13.22	0.92	154.33	  1.29	100.00	0.99	0.97
0701	18 57 56.21	-30 49 52.8	K	12.82	1.08	134.29	  0.83	100.00	1.01	0.95
0702	18 52 57.86	-29 55 25.5	K	12.89	0.98	153.77	101.41	51.03	0.93	1.00
0703	18 58 18.55	-30 37 54.0	K	12.16	1.06	131.90	  0.74	100.00	1.01	0.92
0704	18 52 46.09	-29 57 25.4	K	12.76	0.97	132.77	  2.48	100.00	0.97	0.98
0705	18 52 50.31	-29 56 31.7	C	 9.45	1.69	136.15	  0.91	100.00	1.06	0.97
0706	18 52 16.23	-30 04 39.0	K	13.20	0.95	151.13	  2.44	100.00	1.00	0.96
0707	18 58 20.11	-30 37 58.6	K	12.74	0.97	135.03	  1.01	100.00	1.07	0.92
0708	18 51 59.44	-30 10 41.5	K	12.01	0.97	139.92	225.02	32.49	1.02	0.95
0709	18 52 38.31	-29 58 24.7	M	10.84	1.17	140.12	  1.57	100.00	1.00	0.65
0710	18 52 43.52	-29 57 05.5	M	12.41	0.97	 22.02	406.42	29.20	0.93	0.86
0711	18 58 14.03	-30 44 52.0	M	13.39	0.92	-17.11	  8.37	 0.00	0.91	0.91
0712	18 52 31.78	-29 59 00.9	K	13.59	0.91	156.32	  2.80	100.00	0.97	0.97
0713	18 58 28.51	-30 31 30.9	M	10.74	1.22	143.43	  1.21	100.00	1.04	0.66
0714	18 52 12.35	-30 04 10.2	K	11.70	1.08	160.16	  0.65	100.00	1.00	0.92
0715	18 52 04.18	-30 06 50.5	K	13.48	0.94	143.25	  7.53	100.00	1.01	0.95
0716	18 52 44.25	-29 55 42.9	M	12.51	1.00	140.42	 60.71	72.43	0.99	0.98
0717	18 52 14.72	-30 01 48.3	K	13.31	0.96	123.03	  2.33	99.98	1.00	0.95
0718	18 52 53.41	-29 53 06.1	M	 9.85	1.29	124.21	  2.45	99.98	0.88	0.57
0719	18 52 28.62	-29 58 02.2	M	11.89	1.08	139.69	  4.94	100.00	0.98	0.90
0720	18 58 32.86	-30 34 05.7	K	13.70	0.86	120.05	  1.39	99.93	1.05	0.92
0721	18 52 42.86	-29 54 28.4	K	13.62	0.86	148.56	  0.89	100.00	0.96	1.01
0722	18 52 03.47	-30 04 18.6	K	13.50	0.87	157.69	162.28	37.57	0.98	0.96
0723	18 52 07.14	-30 01 52.2	K	13.66	0.90	112.33	  2.53	97.56	0.98	0.96
0724	18 51 44.64	-30 10 31.2	K	12.70	0.96	 -1.63	320.13	23.09	0.93	0.96
0725	18 52 24.89	-29 57 03.8	K	13.62	0.90	-43.42	  5.93	 0.00	0.93	0.97
0726	18 51 51.49	-30 07 17.1	K	13.23	0.86	146.47	351.60	33.66	0.98	0.97
0727	18 58 35.77	-30 39 17.9	K	12.96	0.93	145.78	  0.60	100.00	1.00	0.95
0728	18 58 20.35	-30 49 15.3	M	13.37	1.06	 20.81	219.70	19.55	0.91	0.92
0729	18 58 42.60	-30 37 20.1	K	13.11	0.93	124.39	  1.23	99.99	0.96	0.97
0730	18 58 43.80	-30 36 47.0	M	11.59	1.08	164.02	  3.94	100.00	1.01	0.93
0731	18 58 19.57	-30 52 02.2	K	12.17	1.03	137.31	  0.91	100.00	0.99	0.94
0732	18 52 05.80	-29 59 21.1	K	12.84	0.97	129.17	  1.42	100.00	0.99	0.95
0733	18 52 37.53	-29 52 04.7	M	11.07	1.15	137.48	  3.48	100.00	1.11	0.86
0734	18 52 18.28	-29 56 05.9	M	13.61	0.82	 70.20	467.73	33.70	0.93	0.98
0735	18 58 44.29	-30 37 37.9	K	13.14	0.93	153.88	  0.85	100.00	0.97	0.98
0736	18 52 36.06	-29 52 00.3	K	13.05	0.90	133.88	  6.51	100.00	0.94	0.99
0737	18 52 01.70	-29 59 58.6	K	13.75	0.88	 31.74	  1.86	 0.00	0.94	0.95
0738	18 52 07.09	-29 58 24.0	K	13.65	0.95	130.00	  3.67	100.00	0.99	0.96
0739	18 58 45.00	-30 38 45.5	M	13.54	0.99	195.45	236.89	37.63	0.94	0.89
0740	18 52 17.42	-29 55 30.7	K	12.21	0.98	153.15	  2.25	100.00	0.95	1.00
0741	18 58 22.92	-30 52 41.2	M	11.49	1.15	136.80	  2.13	100.00	1.02	0.83
0742	18 58 49.71	-30 35 22.6	M	13.58	0.85	-32.60	  4.15	 0.00	0.94	0.96
0743	18 58 33.18	-30 48 23.8	K	12.18	0.97	132.28	  1.56	100.00	0.99	0.98
0744	18 58 46.14	-30 40 42.3	M	11.58	1.13	137.38	  2.21	100.00	1.00	0.86
0745	18 58 46.84	-30 41 06.6	K	12.91	0.99	123.16	  1.50	99.98	0.97	1.00
0746	18 58 44.10	-30 43 38.8	K	13.62	0.86	133.00	  2.92	100.00	0.92	1.02
0747	18 52 41.04	-29 49 29.5	K	12.39	0.98	138.08	348.76	32.99	0.92	1.00
0748	18 51 55.46	-29 59 06.3	K	13.69	0.94	128.07	259.71	30.90	0.97	0.94
0749	18 58 42.71	-30 45 52.4	M	13.46	0.88	 22.26	257.18	21.07	0.85	0.94
0750	18 51 41.06	-30 03 37.8	C	 9.43	2.67	146.23	  1.86	100.00	1.01	0.94
0751	18 51 59.98	-29 57 35.8	K	13.31	0.93	153.24	  1.35	100.00	0.96	0.97
0752	18 52 37.86	-29 49 12.0	K	11.69	1.07	185.88	132.51	41.80	0.92	0.96
0753	18 51 52.17	-29 59 28.2	K	13.68	0.97	140.40	  4.50	100.00	0.95	0.94
0754	18 51 45.25	-30 01 08.4	K	12.85	0.94	148.64	193.67	34.47	0.93	0.94
0755	18 51 42.23	-30 01 37.0	M	10.78	1.21	133.24	  2.86	100.00	1.09	0.72
0756	18 58 35.77	-30 52 07.4	K	13.46	0.88	166.24	  1.44	100.00	0.99	0.92
0757	18 52 02.73	-29 55 08.2	K	13.08	0.96	145.16	  6.30	100.00	0.95	0.99
0758	18 51 45.34	-29 59 58.9	K	13.04	0.99	150.65	181.55	35.38	0.93	0.95
0759	18 58 39.02	-30 52 05.7	M	11.70	1.09	154.28	  5.54	100.00	1.11	0.93
0760	18 51 43.17	-29 59 43.5	K	13.63	0.84	131.22	372.85	33.11	0.94	0.99
0761	18 59 02.54	-30 36 08.9	K	13.35	0.87	169.45	  1.22	100.00	0.97	0.99
0762	18 58 54.78	-30 43 50.0	M	10.00	1.28	119.93	  1.54	99.93	0.88	0.45
0763	18 58 42.45	-30 50 50.4	M	11.74	1.13	132.86	  3.42	100.00	0.99	0.88
0764	18 58 46.63	-30 49 22.0	K	13.38	1.00	130.43	  2.30	100.00	0.95	0.99
0765	18 58 46.42	-30 50 01.4	M	12.80	0.94	-13.43	272.32	19.35	0.90	0.96
0766	18 58 58.45	-30 43 07.1	M	12.82	0.99	135.29	396.07	34.02	0.96	0.97
0767	18 59 04.24	-30 38 45.2	K	13.53	0.88	139.75	  2.56	100.00	0.94	1.02
0768	18 52 01.72	-29 53 09.3	K	12.88	1.00	153.90	139.34	40.48	0.96	0.99
0769	18 58 50.10	-30 50 06.2	K	12.86	0.93	137.82	  2.34	100.00	0.96	0.99
0770	18 51 26.83	-30 03 08.0	M	11.08	1.14	138.04	155.25	36.80	0.93	0.88
0771	18 59 05.76	-30 41 05.9	K	12.36	0.98	141.32	  0.90	100.00	0.99	0.99
0772	18 51 50.17	-29 54 31.0	K	13.13	0.96	 -8.39	193.68	15.14	0.92	0.96
0773	18 52 15.46	-29 48 21.6	K	13.78	1.50	109.93	240.36	29.19	0.85	0.95
0774	18 58 57.88	-30 49 05.5	M	13.18	0.98	257.57	249.85	43.06	0.89	0.96
0775	18 59 05.24	-30 45 33.2	K	12.47	1.02	139.31	  1.26	100.00	0.95	0.98
0776	18 59 03.37	-30 46 52.1	K	11.79	1.03	142.01	  1.22	100.00	0.98	0.96
0777	18 51 44.01	-29 54 39.4	K	12.56	1.04	135.10	  8.39	100.00	0.92	0.95
0778	18 51 28.18	-29 59 18.3	M	10.28	1.22	140.83	 90.52	54.89	0.96	0.67
0779	18 58 45.75	-30 56 08.4	K	11.98	1.05	114.66	  0.77	99.40	1.02	0.94
0780	18 51 35.41	-29 56 40.9	M	11.48	1.14	172.61	406.04	36.49	0.95	0.83
0781	18 51 24.65	-29 59 43.0	K	12.88	0.93	 85.13	133.23	31.50	0.91	0.95
0782	18 51 36.76	-29 55 38.9	M	11.03	1.16	140.86	128.98	41.73	0.99	0.83
0783	18 51 30.45	-29 56 54.1	K	12.84	0.99	141.27	289.98	32.25	0.95	0.95
0784	18 58 51.68	-30 55 36.6	K	13.22	0.93	145.37	  1.51	100.00	1.03	0.94
0785	18 58 44.83	-30 59 15.2	M	10.87	1.18	139.09	  1.32	100.00	1.06	0.69
0786	18 58 58.43	-30 54 54.9	M	12.41	1.02	151.13	  4.56	100.00	1.01	0.91
0787	18 57 50.18	-31 13 35.0	M	11.58	1.10	129.75	  2.95	100.00	0.98	0.93
0788	18 51 53.56	-29 48 24.6	M	10.80	1.23	147.15	204.42	33.84	0.96	0.92
0789	18 51 36.68	-29 52 21.3	M	11.22	1.15	239.22	282.58	41.09	0.97	0.93
0790	18 51 26.92	-29 54 56.8	K	13.51	0.90	 18.11	432.37	30.53	0.95	0.97
0791	18 51 15.60	-29 58 10.1	M	11.28	1.18	  3.28	439.60	30.52	1.00	0.90
0792	18 58 49.06	-31 00 27.2	K	11.84	1.07	144.19	  1.13	100.00	1.02	0.94
0793	18 59 01.24	-30 56 20.1	M	11.34	1.11	149.81	  3.60	100.00	1.01	0.91
0794	18 51 35.50	-29 51 20.9	K	12.02	1.08	 -2.11	178.24	15.09	0.92	0.93
0795	18 58 58.43	-30 58 12.0	K	12.54	1.00	134.36	  0.92	100.00	1.01	0.95
0796	18 58 04.63	-31 12 23.8	K	13.63	0.84	145.61	  3.10	100.00	1.05	0.92
0797	18 51 31.53	-29 52 07.7	K	12.89	0.92	 48.17	433.78	31.42	1.00	0.95
0798	18 51 30.00	-29 52 21.6	C	 8.97	1.82	137.39	  5.16	100.00	1.00	0.95
0799	18 58 11.08	-31 11 23.1	M	10.33	1.17	-71.17	  1.85	 0.00	1.01	0.69
0800	18 58 57.32	-30 59 12.1	M	10.80	1.18	123.36	  2.46	99.98	1.04	0.66
0801	18 58 46.37	-31 02 49.2	K	13.06	0.92	178.81	  0.89	100.00	0.99	0.95
0802	18 58 49.34	-31 03 02.2	K	12.03	1.04	138.57	  0.93	100.00	1.02	0.92
0803	18 58 55.16	-31 01 13.3	K	13.53	0.90	148.47	  3.18	100.00	1.01	0.94
0804	18 58 51.89	-31 02 41.1	K	13.02	0.98	134.24	  0.91	100.00	1.00	0.94
0805	18 58 46.41	-31 04 24.2	K	12.60	0.95	118.96	  1.75	99.89	1.00	0.95
0806	18 58 02.68	-31 14 27.4	K	13.59	0.85	143.24	  2.33	100.00	1.02	0.94
0807	18 59 12.93	-30 55 09.5	K	13.02	0.92	151.33	  2.15	100.00	1.03	0.94
0808	18 58 19.02	-31 11 41.5	K	13.37	0.88	127.62	  1.41	100.00	0.98	0.98
0809	18 59 04.43	-30 59 30.3	K	12.88	0.95	145.05	  0.80	100.00	1.01	0.94
0810	18 59 15.00	-30 55 49.6	K	12.83	0.91	127.41	  0.85	100.00	1.03	0.93
0811	18 58 48.78	-31 05 15.6	M	10.80	1.13	 22.05	  1.07	 0.00	1.03	0.78
0812	18 59 16.94	-30 56 53.7	K	12.58	0.95	125.14	  1.61	99.99	1.01	0.93
0813	18 59 21.10	-30 55 23.2	K	11.68	1.02	149.78	  0.63	100.00	1.02	0.94
0814	18 59 15.17	-30 58 31.5	K	12.04	0.98	124.76	  0.92	99.99	1.01	0.94
0815	18 59 18.56	-30 57 21.5	M	13.38	0.87	 24.72	337.77	25.40	0.98	0.88
0816	18 57 29.26	-31 22 40.5	K	13.69	0.93	143.03	  2.37	100.00	1.04	0.93
0817	18 58 21.70	-31 14 19.3	M	10.55	1.24	124.13	  1.45	99.99	1.02	0.58
0818	18 59 33.95	-30 51 59.2	M	11.92	1.03	151.73	  3.85	100.00	1.02	0.87
0819	18 59 18.07	-30 59 14.3	K	13.18	0.89	141.90	  0.98	100.00	1.02	0.94
0820	18 59 03.16	-31 04 28.1	M	10.85	1.11	129.76	  2.80	100.00	1.02	0.70
0821	18 59 32.23	-30 53 26.5	M	11.32	1.17	138.23	  2.12	100.00	1.08	0.73
0822	18 59 26.04	-30 56 46.5	M	10.74	1.14	169.97	  1.38	100.00	1.03	0.72
0823	18 58 23.24	-31 15 17.5	M	13.73	0.89	143.68	305.32	32.61	0.94	0.93
0824	18 59 16.84	-31 01 02.8	M	13.15	0.93	-41.53	  6.43	 0.00	0.95	0.90
0825	18 59 04.08	-31 05 54.2	M	11.14	1.09	129.62	  3.07	100.00	1.02	0.89
0826	18 57 53.34	-31 21 14.4	K	13.66	0.90	128.02	  1.99	100.00	1.01	0.94
0827	18 59 02.64	-31 07 11.0	M	11.67	1.11	147.05	  3.77	100.00	1.00	0.89
0828	18 59 33.08	-30 57 01.3	K	13.78	0.84	-32.67	  2.82	 0.00	1.10	0.88
0829	18 58 12.58	-31 19 13.8	M	11.72	1.08	162.13	  3.28	100.00	0.99	0.93
0830	18 58 34.38	-31 15 39.9	M	10.76	1.22	156.27	  1.72	100.00	1.00	0.66
0831	18 58 40.45	-31 14 22.7	K	13.30	1.02	136.97	  2.86	100.00	0.98	0.98
0832	18 59 01.48	-31 09 14.0	M	10.67	1.19	131.71	  3.28	100.00	1.02	0.56
0833	18 59 20.70	-31 03 29.8	K	12.67	1.00	139.21	  2.38	100.00	0.98	0.96
0834	18 59 20.57	-31 03 41.1	M	10.99	1.19	152.96	  1.53	100.00	1.04	0.73
0835	18 59 27.12	-31 02 03.8	M	13.64	0.94	 19.82	330.49	24.74	0.92	0.96
0836	18 57 52.49	-31 23 40.0	M	10.63	1.20	144.05	  2.42	100.00	1.07	0.59
0837	18 59 25.91	-31 03 00.8	K	12.67	1.01	138.41	  1.70	100.00	1.00	0.93
0838	18 59 36.94	-30 58 46.6	M	13.39	0.90	 -0.92	  2.36	 0.00	0.94	0.89
0839	18 59 40.60	-30 57 14.7	M	11.71	1.13	147.66	  2.13	100.00	1.04	0.81
0840	18 58 51.09	-31 13 21.1	K	12.41	1.01	143.35	  1.63	100.00	1.04	0.97
0841	18 59 27.64	-31 02 57.2	K	12.32	0.98	144.05	  0.93	100.00	1.01	0.94
0842	18 57 53.00	-31 24 19.9	K	12.59	1.01	145.10	  1.54	100.00	0.99	0.94
0843	18 59 55.25	-30 50 39.0	M	11.95	1.08	122.93	  3.32	99.97	1.03	0.84
0844	18 59 37.88	-30 59 32.0	M	13.22	0.86	 36.46	  9.92	 0.00	1.03	0.82
0845	18 59 50.05	-30 54 18.2	K	13.80	0.85	129.14	  1.30	100.00	1.00	0.95
0846	18 59 26.59	-31 04 16.1	K	13.70	0.88	149.81	  1.72	100.00	0.98	0.96
0847	18 59 59.04	-30 49 36.7	K	13.01	0.89	-144.20	  2.49	 0.00	0.98	0.96
0848	18 59 44.84	-30 57 48.1	K	13.80	0.87	137.08	  2.01	100.00	0.98	0.96
0849	18 59 13.48	-31 09 35.7	K	13.46	0.92	135.33	  1.49	100.00	0.98	0.97
0850	18 58 05.82	-31 23 46.2	K	13.74	0.97	146.07	  2.19	100.00	1.02	0.94
0851	19 00 00.23	-30 50 54.8	K	13.52	0.87	171.53	  0.48	100.00	0.98	0.96
0852	18 59 33.34	-31 03 48.9	K	12.31	0.99	166.73	  1.21	100.00	1.01	0.94
0853	18 59 50.93	-30 56 37.6	K	13.62	0.86	127.83	  0.91	100.00	0.99	0.95
0854	18 59 16.67	-31 09 30.3	K	12.78	0.92	155.81	  2.21	100.00	0.99	0.95
0855	18 58 16.24	-31 22 44.2	M	12.95	0.89	-52.64	  5.88	 0.00	0.97	0.84
0856	18 59 03.38	-31 13 12.9	K	12.67	1.01	135.76	  3.14	100.00	0.95	1.01
0857	19 00 02.85	-30 51 39.9	K	13.77	0.82	160.87	  2.13	100.00	0.98	0.96
0858	18 58 02.58	-31 25 27.1	K	13.03	0.96	123.92	  2.30	99.98	1.05	0.91
0859	18 59 29.78	-31 06 33.9	K	13.61	0.97	-26.76	156.43	 9.98	0.94	0.94
0860	18 59 16.29	-31 10 45.1	M	13.66	0.91	-83.44	244.42	13.79	0.91	0.90
0861	18 59 30.49	-31 06 57.3	K	12.92	0.99	160.60	  1.78	100.00	0.99	0.95
0862	18 57 44.54	-31 28 34.4	K	13.63	0.97	-21.39	  1.70	 0.00	1.04	0.87
0863	18 59 40.48	-31 04 04.8	K	13.47	1.07	143.98	  1.23	100.00	0.94	0.98
0864	18 57 42.35	-31 29 02.2	M	10.46	1.18	127.24	  2.73	99.99	1.02	0.62
0865	18 57 45.40	-31 28 41.3	K	13.66	0.86	 50.95	  7.67	 0.00	0.99	0.90
0866	18 58 49.89	-31 18 35.5	M	11.02	1.20	119.99	  1.97	99.93	1.02	0.72
0867	18 59 33.00	-31 07 34.6	K	12.99	0.93	143.16	  1.49	100.00	0.98	0.96
0868	18 58 40.95	-31 20 34.8	K	13.11	0.96	154.13	  2.11	100.00	0.99	0.97
0869	18 58 47.03	-31 19 43.4	K	12.98	1.01	127.88	  0.88	100.00	0.98	0.97
0870	18 59 32.25	-31 08 34.9	K	12.39	1.02	133.51	  1.41	100.00	1.00	0.92
0871	19 00 08.34	-30 54 27.5	K	13.49	0.95	142.36	  1.90	100.00	1.00	0.96
0872	19 00 13.11	-30 51 59.4	K	13.04	0.92	120.92	  1.05	99.95	1.00	0.96
0873	19 00 09.87	-30 54 00.4	K	13.53	0.94	140.25	  1.15	100.00	1.00	0.95
0874	18 58 39.46	-31 21 57.5	K	13.57	0.90	147.16	  2.05	100.00	0.97	0.98
0875	18 59 40.70	-31 06 41.9	K	13.56	0.90	136.03	  2.15	100.00	0.97	0.97
0876	18 59 02.33	-31 17 33.5	K	12.68	0.99	146.73	  1.52	100.00	0.97	0.98
0877	18 59 59.39	-31 00 45.2	K	12.44	1.02	126.64	  0.75	99.99	1.01	0.94
0878	18 58 20.19	-31 26 17.0	M	13.10	0.89	-46.32	  6.30	 0.00	0.94	0.93
0879	18 59 27.06	-31 12 22.6	M	12.13	1.04	156.58	  3.48	100.00	1.00	0.92
0880	19 00 13.64	-30 55 13.3	K	13.13	1.02	163.83	  1.61	100.00	1.00	0.95
0881	18 59 58.25	-31 02 27.3	K	13.29	0.88	-20.44	  1.98	 0.00	1.00	0.95
0882	19 00 10.50	-30 57 15.2	K	12.63	0.92	128.48	  2.01	100.00	1.01	0.96
0883	18 59 38.57	-31 10 08.2	M	11.88	1.07	139.96	  3.54	100.00	1.02	0.87
0884	18 59 55.64	-31 04 30.1	K	12.21	1.07	150.98	  0.92	100.00	1.01	0.93
0885	18 58 09.98	-31 29 04.9	M	12.86	0.92	-52.28	  8.61	 0.00	1.05	0.74
0886	18 59 59.08	-31 03 55.8	K	13.11	0.94	133.55	  1.57	100.00	0.98	0.97
0887	19 00 06.02	-31 01 24.5	K	13.38	0.94	137.83	  1.34	100.00	0.99	0.97
0888	18 58 35.55	-31 25 43.9	K	12.61	1.01	126.48	  0.38	99.99	1.00	0.96
0889	18 59 00.17	-31 21 13.0	K	13.78	0.87	156.35	  2.87	100.00	0.96	0.99
0890	18 59 38.96	-31 11 34.8	K	12.02	0.98	142.82	  0.74	100.00	1.00	0.95
0891	18 59 45.19	-31 09 59.4	K	12.81	0.94	158.73	  2.36	100.00	0.97	0.98
0892	18 58 52.79	-31 23 04.1	K	12.94	1.01	134.46	  1.15	100.00	0.97	0.98
0893	18 58 31.60	-31 27 11.8	K	13.73	0.86	143.97	  3.32	100.00	0.97	1.00
0894	18 58 38.00	-31 26 12.7	K	13.22	0.97	153.82	  2.24	100.00	0.97	0.98
0895	18 58 21.56	-31 29 07.9	K	12.47	0.96	151.85	  0.78	100.00	1.01	0.96
0896	19 00 22.94	-30 55 51.0	K	12.88	0.96	147.97	  1.14	100.00	1.02	0.94
0897	18 59 56.49	-31 07 30.1	M	13.68	1.00	 47.28	105.81	20.31	0.92	0.93
0898	18 59 49.01	-31 10 01.7	M	10.26	1.25	136.18	  2.09	100.00	0.94	0.48
0899	18 58 45.90	-31 25 15.2	M	12.27	1.03	155.03	  1.77	100.00	0.99	0.93
0900	19 00 22.24	-30 56 34.1	M	12.27	1.06	159.02	119.94	44.93	1.01	0.90
0901	18 59 05.52	-31 21 33.5	K	13.77	0.83	143.76	  1.89	100.00	0.97	0.99
0902	18 59 16.97	-31 19 26.5	M	12.07	1.03	137.23	  5.02	100.00	1.00	0.92
0903	19 00 19.62	-30 59 18.0	M	10.80	1.15	133.63	  1.41	100.00	1.02	0.68
0904	18 58 56.46	-31 24 05.8	M	13.00	0.92	-18.06	  7.95	 0.00	0.93	0.87
0905	19 00 16.96	-31 01 09.0	M	13.47	0.91	  3.14	  3.81	 0.00	0.94	0.90
0906	18 49 23.09	-30 13 53.4	K	13.27	0.91	242.70	343.51	41.00	0.95	0.97
0907	18 59 00.38	-31 23 51.9	K	13.13	0.95	152.45	  1.23	100.00	0.99	0.98
0908	18 59 07.97	-31 22 38.0	M	13.53	0.90	126.95	122.08	41.77	0.91	0.90
0909	18 59 17.24	-31 20 41.0	M	 9.76	1.30	140.18	  2.26	100.00	1.23	0.51
0910	18 58 59.82	-31 24 36.4	M	13.21	0.88	 32.47	111.42	16.48	0.94	0.92
0911	18 58 23.89	-31 30 46.6	M	13.50	0.94	-18.95	  3.08	 0.00	0.97	0.92
0912	19 00 01.62	-31 08 42.1	M	11.02	1.23	135.41	  2.90	100.00	1.05	0.69
0913	18 59 20.69	-31 20 15.0	K	12.73	0.93	144.47	  2.63	100.00	0.97	0.97
0914	18 49 21.68	-30 10 31.1	K	13.74	0.83	 -1.11	230.17	17.79	0.93	0.99
0915	18 58 13.31	-31 32 53.5	M	13.28	0.88	157.65	196.34	35.17	0.94	0.96
0916	18 59 54.06	-31 12 15.0	K	12.34	0.96	139.68	  0.77	100.00	0.99	0.95
0917	19 00 17.66	-31 03 52.0	K	13.46	0.95	128.21	  0.99	100.00	1.00	0.96
0918	18 59 15.39	-31 22 22.6	K	12.80	1.04	137.64	  1.52	100.00	0.97	0.97
0919	18 58 26.76	-31 31 15.5	K	12.77	0.97	139.23	  2.41	100.00	0.99	0.94
0920	18 59 10.03	-31 23 40.4	K	13.59	0.89	-89.01	  4.27	 0.00	0.95	0.99
0921	18 59 00.98	-31 25 48.9	M	11.39	1.13	161.59	  3.62	100.00	1.00	0.89
0922	18 58 56.00	-31 26 46.9	K	13.60	0.88	135.72	  1.62	100.00	0.98	0.99
0923	18 49 11.73	-30 17 06.9	K	11.15	1.05	145.01	  2.18	100.00	1.00	0.93
0924	18 59 11.03	-31 24 08.9	K	12.51	0.99	179.82	  0.90	100.00	0.98	0.97
0925	19 00 21.55	-31 03 48.5	K	13.51	0.95	130.17	  2.80	100.00	1.01	0.95
0926	18 58 55.22	-31 27 37.0	K	13.80	0.83	-15.96	  5.48	 0.00	0.95	0.96
0927	18 49 12.54	-30 13 56.8	K	13.21	0.89	 30.71	177.43	19.90	0.94	0.97
0928	19 00 16.11	-31 06 33.8	M	11.16	1.16	153.63	  1.94	100.00	1.02	0.81
0929	18 49 13.91	-30 11 31.9	K	12.02	1.05	131.98	  1.78	100.00	0.94	0.96
0930	19 00 16.48	-31 06 54.8	K	13.73	0.85	 16.92	  4.23	 0.00	0.95	0.96
0931	18 58 31.90	-31 31 52.2	M	13.30	0.93	  2.14	  8.31	 0.00	0.93	0.95
0932	18 58 43.84	-31 30 02.8	K	13.60	0.83	-65.61	  1.86	 0.00	0.95	0.98
0933	18 58 30.54	-31 32 10.4	K	12.15	1.00	108.32	  1.34	87.58	0.98	0.97
0934	19 00 09.86	-31 09 53.2	K	12.83	0.91	135.78	  0.73	100.00	0.97	0.97
0935	18 58 28.86	-31 32 39.5	K	12.94	0.93	159.93	  1.00	100.00	0.99	0.94
0936	18 49 04.90	-30 20 46.4	K	13.58	0.89	-10.09	195.91	15.06	0.91	0.98
0937	18 49 15.23	-30 08 36.2	M	 9.55	1.20	-45.10	  4.75	 0.00	0.97	0.68
0938	18 49 16.82	-30 07 19.4	K	13.39	0.86	150.24	253.35	33.11	0.92	0.96
0939	18 58 50.19	-31 29 31.1	K	13.18	0.96	-58.01	  1.54	 0.00	0.98	0.94
0940	18 49 13.31	-30 09 32.2	M	11.38	1.19	123.80	  2.44	99.98	1.00	0.82
0941	18 49 06.19	-30 16 00.1	K	12.86	1.00	154.56	  2.34	100.00	0.97	0.95
0942	19 00 29.45	-31 03 13.6	M	 9.94	1.25	130.06	  1.49	100.00	1.13	0.56
0943	18 58 46.23	-31 30 42.2	M	10.57	1.13	120.22	  3.12	99.91	1.09	0.70
0944	18 49 11.03	-30 09 20.6	K	13.31	0.99	 11.64	242.32	19.51	0.93	1.00
0945	18 49 04.96	-30 14 35.6	M	11.48	1.14	153.90	  4.14	100.00	1.02	0.85
0946	18 49 08.68	-30 10 50.1	K	13.72	0.86	 -3.70	252.53	18.77	0.98	0.97
0947	18 58 59.22	-31 28 54.1	K	12.51	1.04	153.23	  1.06	100.00	0.99	0.94
0948	18 49 03.03	-30 16 07.8	K	13.22	0.86	155.60	  4.77	100.00	0.96	0.97
0949	18 49 08.32	-30 10 11.2	K	11.35	1.07	157.17	  2.44	100.00	0.98	0.94
0950	18 49 11.15	-30 06 53.2	K	12.39	1.08	149.84	115.32	46.01	0.92	0.97
0951	19 00 18.13	-31 10 13.2	M	11.02	1.13	110.49	  2.63	94.10	1.02	0.83
0952	18 49 05.60	-30 08 39.7	M	10.64	1.21	135.11	  3.46	100.00	1.04	0.66
0953	18 59 00.96	-31 31 11.0	K	13.52	0.90	152.08	  3.89	100.00	1.01	0.96
0954	18 59 12.47	-31 29 29.1	K	12.94	0.95	146.34	  1.02	100.00	0.98	0.98
0955	18 48 58.80	-30 09 13.0	M	13.79	0.94	-18.04	210.99	15.11	0.88	0.92
0956	18 49 01.49	-30 04 13.7	M	13.53	0.94	 28.49	314.22	24.30	0.92	0.96
0957	18 49 00.19	-30 03 45.0	K	11.66	1.10	123.28	105.77	45.64	0.88	0.94
0958	18 48 46.68	-30 15 08.6	K	12.16	1.03	144.65	  0.68	100.00	1.00	0.95
0959	18 48 44.83	-30 16 39.2	M	13.41	0.88	128.11	260.62	30.92	0.92	0.93
0960	18 48 51.54	-30 08 31.5	M	11.02	1.18	150.59	  1.57	100.00	0.99	0.78
0961	18 48 43.37	-30 16 17.5	K	13.67	0.91	138.82	  2.40	100.00	0.96	0.96
0962	18 48 40.25	-30 20 49.6	K	13.51	0.87	-54.06	328.49	21.97	0.96	0.94
0963	18 48 45.49	-30 13 12.1	K	12.80	0.96	160.43	  0.88	100.00	0.98	0.97
0964	18 48 40.31	-30 20 15.0	K	13.77	0.86	137.57	190.97	33.54	0.97	0.95
0965	18 48 37.49	-30 23 10.1	M	 9.85	1.17	 51.73	  3.16	 0.00	1.01	0.69
0966	18 48 49.60	-30 04 30.5	K	13.12	0.87	 39.75	175.44	21.28	0.91	0.97
0967	18 48 48.41	-30 04 18.9	K	13.59	0.93	131.50	 61.44	68.11	0.95	0.99
0968	18 48 44.69	-30 06 57.4	M	11.64	1.14	162.69	  3.39	100.00	0.97	0.83
0969	18 48 33.58	-30 18 10.1	M	13.57	0.87	 -8.46	246.01	18.04	0.92	0.92
0970	18 48 37.20	-30 12 44.9	K	12.88	0.94	145.32	  1.68	100.00	0.98	0.98
0971	18 48 44.41	-30 05 32.4	M	13.77	0.81	 99.62	354.48	30.48	0.88	0.88
0972	18 48 33.55	-30 12 28.0	K	13.28	0.97	142.21	  1.55	100.00	0.98	0.97
0973	18 48 45.88	-30 02 02.9	K	13.77	0.86	 31.91	179.44	20.11	0.93	0.96
0974	18 48 44.38	-30 02 07.1	K	11.97	1.10	138.06	 82.84	58.20	0.96	0.96
0975	18 48 29.69	-30 14 25.6	K	13.60	0.85	141.77	  1.54	100.00	0.98	0.97
0976	18 48 27.33	-30 16 39.2	K	13.24	0.86	154.60	  2.98	100.00	0.99	0.95
0977	18 48 32.44	-30 08 49.4	K	13.19	0.95	148.54	  1.90	100.00	0.98	0.98
0978	18 48 22.31	-30 21 45.4	K	13.26	1.01	131.21	 27.61	90.99	0.96	0.93
0979	18 48 24.61	-30 16 10.6	M	10.90	1.24	139.22	  0.97	100.00	1.06	0.62
0980	18 48 16.10	-30 21 03.8	M	11.49	1.12	153.94	  4.03	100.00	1.02	0.84
0981	18 48 32.93	-30 02 40.8	K	13.60	0.85	 12.20	259.62	20.37	0.96	0.96
0982	18 48 18.96	-30 14 38.3	M	11.99	1.08	-33.64	  3.94	 0.00	1.00	0.91
0983	18 48 13.12	-30 20 15.4	K	13.70	0.85	127.04	201.60	31.92	0.98	0.96
0984	18 48 23.67	-30 07 04.8	K	13.78	0.84	-25.92	256.33	17.49	0.90	0.94
0985	18 48 13.31	-30 18 54.5	M	10.35	1.26	128.57	  2.59	100.00	0.92	0.54
0986	18 48 18.69	-30 10 15.2	K	13.60	0.88	146.69	  1.71	100.00	0.95	0.98
0987	18 48 12.08	-30 17 37.3	K	13.04	1.00	144.60	  2.77	100.00	0.98	0.93
0988	18 48 19.46	-30 06 17.1	M	13.28	0.86	-14.61	114.16	 6.64	0.87	0.86
0989	18 48 07.98	-30 17 59.9	K	13.12	0.92	126.88	  2.81	99.99	0.97	0.95
0990	18 48 08.54	-30 13 48.8	M	13.54	0.94	 91.43	322.68	28.84	0.94	0.97
0991	18 48 16.10	-30 03 39.3	K	12.71	0.99	126.56	157.96	35.26	0.89	0.97
0992	18 48 13.47	-30 05 24.9	M	13.72	0.81	191.88	219.08	37.57	0.94	0.94
0993	18 48 01.39	-30 14 12.2	K	12.69	0.92	134.21	  2.41	100.00	0.96	0.97
0994	18 48 07.50	-30 07 08.1	K	12.60	0.92	143.58	124.88	42.95	1.00	0.99
0995	18 48 01.67	-30 12 43.8	M	11.99	1.06	146.32	  4.24	100.00	0.97	0.88
0996	18 48 01.89	-30 12 00.2	K	13.03	0.96	150.19	  2.76	100.00	0.97	0.97
0997	18 47 56.39	-30 20 02.8	M	13.60	0.83	146.77	423.20	35.39	0.90	0.96
0998	18 48 08.21	-30 05 04.2	K	13.02	0.88	 -1.76	391.16	27.56	0.95	0.95
0999	18 47 55.13	-30 13 22.9	M	13.34	0.91	203.86	109.45	42.47	0.88	0.83
1000	18 47 52.66	-30 14 27.7	K	12.68	1.00	151.28	  5.17	100.00	0.91	0.95
1001	18 47 50.41	-30 16 55.0	M	12.64	0.95	213.72	259.50	39.09	0.86	0.82
1002	18 47 52.07	-30 13 00.2	M	10.79	1.22	144.47	  7.74	100.00	0.98	0.71
1003	18 47 50.62	-30 13 22.8	K	12.07	0.96	129.04	  4.89	99.99	0.96	0.97
1004	18 47 54.57	-30 08 26.8	M	11.24	1.19	138.85	292.40	32.06	0.90	0.64
1005	18 47 47.37	-30 15 25.5	M	11.32	1.17	134.92	  3.21	100.00	0.97	0.84
1006	18 47 56.62	-30 05 13.1	K	13.64	0.87	128.62	215.72	31.57	0.99	0.96
1007	18 47 44.56	-30 19 00.5	M	11.21	1.08	155.32	340.57	34.11	0.96	0.88
1008	18 47 47.53	-30 11 10.7	K	12.35	0.95	118.00	260.73	29.95	0.96	0.94
1009	18 47 38.59	-30 16 29.0	M	13.23	0.87	132.43	443.77	35.28	0.94	0.93
1010	18 47 42.30	-30 10 18.4	M	10.55	1.19	122.36	189.42	32.03	0.98	0.75
1011	18 47 44.97	-30 07 21.6	K	13.39	0.87	100.44	291.24	28.72	0.89	0.94
1012	18 47 33.57	-30 14 01.6	K	12.07	1.01	 82.66	262.61	26.59	0.89	0.95
1013	18 54 41.68	-30 43 11.1	K	 9.52	1.00	139.40	  2.00	100.00	1.01	0.96
1014	18 54 29.73	-30 11 21.9	M	 9.73	1.28	 35.40	  2.00	 0.00	1.04	0.46
1015	18 57 21.77	-30 47 58.4	C	10.83	1.21	155.40	  2.00	100.00	1.08	0.92
1016	18 54 38.72	-30 17 37.8	M	10.91	1.15	130.40	  0.74	100.00	0.00	0.00
1017	18 55 20.45	-30 16 31.4	M	10.97	1.21	132.26	  1.22	100.00	0.00	0.00
1018	18 55 39.57	-30 16 32.5	Me	10.12	1.16	149.74	  1.59	100.00	0.00	0.00
1019	18 56 12.04	-30 28 22.6	M0	11.44	1.09	134.42	  1.65	100.00	0.00	0.00
1020	18 54 07.15	-30 39 19.5	M	10.59	1.17	129.33	  0.54	100.00	0.00	0.00
1021	18 54 54.70	-30 45 53.1	M0	11.49	1.09	163.28	  1.14	100.00	0.00	0.00
1022	18 55 26.49	-30 11 14.0	M	11.05	1.20	141.24	  1.19	100.00	0.00	0.00
1023	18 55 43.72	-30 12 26.3	Me	 9.91	1.24	134.84	  1.34	100.00	0.00	0.00
1024	18 56 18.15	-30 39 36.4	M	10.68	1.20	131.81	  1.33	100.00	0.00	0.00
1025	18 53 51.82	-30 14 21.4	Mb	10.91	1.21	121.92	  0.19	100.00	0.00	0.00
1026	18 53 29.24	-30 21 51.3	M	10.70	1.26	139.29	  0.71	100.00	0.00	0.00
1027	18 53 30.98	-30 20 38.6	M	10.82	1.08	140.24	  1.52	100.00	0.00	0.00
1028	18 54 07.00	-30 48 44.2	M	11.06	1.11	149.63	  1.20	100.00	0.00	0.00
1029	18 56 54.16	-30 31 12.7	M	10.75	1.25	134.94	  1.37	100.00	0.00	0.00
1030	18 56 49.93	-30 35 57.5	K	11.54	1.02	126.11	  1.71	100.00	0.00	0.00
1031	18 56 56.20	-30 26 33.8	M	10.86	1.24	149.91	  1.24	100.00	0.00	0.00
1032	18 53 55.58	-30 49 27.3	M	10.61	1.20	128.00	  0.72	100.00	0.00	0.00
1033	18 53 14.05	-30 19 13.9	Mg	10.10	1.20	  7.77	  1.13	 0.00	0.00	0.00
1034	18 53 15.69	-30 17 57.2	M	10.05	1.28	143.66	  1.40	100.00	0.00	0.00
1035	18 54 05.63	-30 51 30.2	M	10.80	1.16	148.18	  1.04	100.00	0.00	0.00
1036	18 52 54.39	-30 00 20.6	MF	 9.70	1.31	144.64	  9.90	100.00	0.00	0.00
1037	18 57 47.85	-30 47 03.6	M	10.72	1.24	155.41	  0.99	100.00	0.00	0.00
1038	18 58 01.50	-30 43 23.3	M	10.87	1.13	142.83	  1.23	100.00	0.00	0.00
1039	18 52 09.58	-30 06 14.3	M	10.80	1.20	142.05	  0.61	100.00	0.00	0.00
1040	18 58 22.46	-30 37 44.7	M	10.92	1.23	141.67	  1.03	100.00	0.00	0.00
1041	18 52 26.09	-29 59 30.3	M	11.04	1.13	118.64	  1.31	100.00	0.00	0.00
1042	18 52 17.14	-30 00 16.4	M	11.36	1.20	139.59	  1.36	100.00	0.00	0.00
1043	18 58 15.15	-30 50 19.6	M	10.75	1.20	170.90	  1.30	100.00	0.00	0.00
1044	18 58 31.93	-30 47 38.2	C	11.53	1.14	151.64	  1.20	100.00	0.00	0.00
1045	18 52 00.73	-29 54 13.6	MF	10.84	1.24	129.45	  3.77	100.00	0.00	0.00
1046	18 59 19.13	-30 54 52.7	M	10.82	1.11	130.06	  0.86	100.00	0.00	0.00
1047	18 58 33.33	-31 13 33.0	M	10.88	1.21	159.88	  1.11	100.00	0.00	0.00
1048	18 59 38.07	-30 57 14.1	M	10.48	1.14	143.34	  0.85	100.00	0.00	0.00
1049	18 59 22.87	-31 04 42.0	M	11.41	1.16	140.13	  1.12	100.00	0.00	0.00
1050	18 58 26.46	-31 19 40.9	M	10.85	1.19	144.53	  1.32	100.00	0.00	0.00
1051	18 58 36.40	-31 20 23.0	M	10.04	1.33	138.75	  1.70	100.00	0.00	0.00
1052	18 59 52.94	-30 59 46.3	M	10.05	1.27	125.41	  1.64	100.00	0.00	0.00
1053	18 58 40.12	-31 22 23.1	M	10.58	1.20	152.50	  0.59	100.00	0.00	0.00
1054	18 59 50.55	-31 05 48.4	MS	10.22	1.25	147.77	  1.43	100.00	0.00	0.00
1055	18 49 02.09	-30 13 44.8	M	11.13	1.15	137.47	  0.82	100.00	0.00	0.00
1056	18 59 02.11	-31 30 32.5	M	 9.78	1.29	145.21	  1.16	100.00	0.00	0.00
1057	18 48 43.65	-30 08 39.0	M	 9.86	1.32	140.74	  6.26	100.00	0.00	0.00
1058	18 48 20.94	-30 15 59.5	M	10.87	1.21	150.22	  0.35	100.00	0.00	0.00


==> table3.tsv <==
2001	18 56 11.24	-29 03 54.9	C	06.31	1.92
2002	18 53 59.53	-29 58 57.4	C	09.26	1.52
2003	18 54 09.02	-30 23 20.2	M	09.28	1.29
2004	18 51 41.05	-30 03 37.7	C	09.43	2.67
2005	18 54 52.61	-30 20 55.5	C	09.44	1.88
2006	18 52 10.77	-30 40 23.0	M	09.44	1.11
2007	18 52 50.30	-29 56 31.7	C	09.45	1.68
2008	18 57 46.10	-30 06 54.4	U	09.52	1.33
2009	18 52 39.24	-30 09 16.3	M	09.55	1.26
2010	18 51 44.46	-29 25 11.3	U	09.59	1.31
2011	18 54 10.97	-30 23 19.2	M	09.60	1.13
2012	18 55 20.15	-29 30 25.3	M	09.61	1.34
2013	18 55 28.11	-29 00 55.0	M	09.62	1.34
2014	18 53 57.29	-31 17 42.1	U	09.63	1.25
2015	18 54 34.26	-31 21 22.0	M	09.63	1.22
2016	18 50 52.42	-30 30 59.3	M	09.64	1.31
2017	18 48 15.80	-30 07 19.8	M	09.65	1.28
2018	18 51 27.09	-30 24 52.2	M	09.66	1.30
2019	18 50 09.23	-30 45 36.5	C	09.69	1.32
2020	19 01 26.53	-31 03 27.7	M	09.69	1.29
2021	18 52 54.39	-30 00 20.6	M	09.70	1.31
2022	19 01 06.10	-31 29 33.6	M	09.70	1.27
2023	18 55 25.52	-30 26 12.8	M	09.72	1.33
2024	18 53 29.37	-29 38 24.1	C	09.72	1.65
2025	18 56 55.99	-30 08 10.5	C	09.72	1.23
2026	18 54 29.72	-30 11 21.9	M	09.73	1.28
2027	19 00 11.36	-30 20 04.5	U	09.74	1.30
2028	18 48 39.78	-31 32 58.1	U	09.74	1.30
2029	18 54 24.29	-30 25 10.5	C	09.74	1.77
2030	18 59 17.24	-31 20 41.0	M	09.76	1.31
2031	18 57 57.48	-30 10 08.5	C	09.76	2.75
2032	19 00 28.37	-30 37 27.0	M	09.78	1.29
2033	18 59 02.11	-31 30 32.5	M	09.78	1.29
2034	18 48 57.66	-30 30 05.5	M	09.79	1.32
2035	18 48 57.20	-29 18 33.8	M	09.79	1.23
2036	18 55 38.97	-29 55 56.8	C	09.80	2.75
2037	18 54 29.74	-30 37 47.1	M	09.83	1.11
2038	18 52 53.41	-29 53 06.1	M	09.85	1.29
2039	18 56 16.03	-29 42 47.2	M	09.85	1.28
2040	18 57 20.38	-31 04 48.2	M	09.85	1.23
2041	18 49 07.55	-29 56 11.6	M	09.85	1.32
2042	18 48 37.49	-30 23 10.1	M	09.85	1.18
2043	18 55 56.74	-29 39 07.4	M	09.87	1.21
2044	18 50 25.76	-31 47 16.2	M	09.88	1.20
2045	18 50 43.85	-29 36 44.0	U	09.89	1.35
2046	18 57 51.58	-30 32 00.0	M	09.89	1.31
2047	18 55 43.72	-30 12 26.3	M	09.91	1.24
2048	18 54 16.55	-29 36 34.6	M	09.93	1.21
2049	18 59 41.04	-30 28 32.2	U	09.94	1.18
2050	18 57 23.10	-31 38 26.4	U	09.95	1.17
2051	18 55 48.83	-30 42 27.3	M	09.95	1.16
2052	18 56 14.22	-31 56 06.3	M	09.96	1.20
2053	18 51 17.05	-31 01 39.0	M	09.98	1.16
2054	18 55 16.66	-30 36 18.6	M	10.03	1.26
2055	18 58 36.40	-31 20 23.0	C	10.04	1.33
2056	18 53 15.68	-30 17 57.2	M	10.05	1.28
2057	18 53 14.05	-30 19 13.9	M	10.10	1.20
2058	18 55 39.57	-30 16 32.5	M	10.12	1.17
2059	18 54 41.63	-30 20 36.0	M	10.14	1.19
2060	18 55 20.80	-30 25 11.1	M	10.17	1.21
2061	18 55 43.28	-29 37 09.5	M	10.22	1.28
2062	18 50 03.66	-29 53 04.8	M	10.27	1.26
2063	18 51 28.17	-29 59 18.3	M	10.28	1.22
2064	18 55 41.22	-30 11 31.0	M	10.29	1.11
2065	18 50 03.70	-29 42 52.4	U	10.36	1.18
2066	18 53 18.11	-30 13 43.6	M	10.40	1.17
2067	18 59 50.54	-31 51 22.3	M	10.50	1.18
2068	18 54 39.18	-29 54 18.2	C	10.51	1.39
2069	18 54 56.18	-30 14 08.0	M	10.54	1.22
2070	18 48 06.18	-29 19 02.0	U	10.55	1.24
2071	18 48 54.60	-29 30 15.9	U	10.56	1.14
2072	18 58 46.23	-31 30 42.2	U	10.57	1.12
2073	18 58 40.12	-31 22 23.1	U	10.58	1.20
2074	18 54 07.14	-30 39 19.5	M	10.59	1.17
2075	18 51 37.01	-29 40 07.8	C	10.65	1.21
2076	18 51 32.69	-29 45 18.8	C	10.67	1.32
2077	18 51 47.73	-29 35 54.1	U	10.71	1.23
2078	18 51 08.22	-29 54 15.8	M	10.72	1.18
2079	18 59 31.95	-31 44 44.6	M	10.72	1.16
2080	18 49 33.56	-29 25 54.9	U	10.77	1.26
2081	18 57 48.77	-31 57 11.6	M	10.79	1.18
2082	18 51 53.56	-29 48 24.6	M	10.80	1.23
2083	18 59 27.54	-31 26 18.5	M	10.83	1.21
2084	18 58 24.53	-31 31 59.6	M	10.84	1.18

